How Big Should Your Data Really Be? Data-Driven Newsvendor: Learning One Sample at a Time

We study the classical newsvendor problem in which the decision-maker must trade-off underage and overage costs. In contrast to the typical setting, we assume that the decision-maker does not know the underlying distribution driving uncertainty but has only access to historical data. In turn, the key questions are how to map existing data to a decision and what type of performance to expect as a function of the data size. We analyze the classical setting with access to past samples drawn from the distribution (e.g., past demand), focusing not only on asymptotic performance but also on what we call the transient regime of learning, i.e., performance for arbitrary data sizes. We evaluate the performance of any algorithm through its worst-case relative expected regret, compared to an oracle with knowledge of the distribution. We provide the first finite sample exact analysis of the classical Sample Average Approximation (SAA) algorithm for this class of problems across all data sizes. This allows to uncover novel fundamental insights on the value of data: it reveals that tens of samples are sufficient to perform very efficiently but also that more data can lead to worse out-of-sample performance for SAA. We then focus on the general class of mappings from data to decisions without any restriction on the set of policies and derive an optimal algorithm (in the minimax sense) as well as characterize its associated performance. This leads to significant improvements for limited data sizes, and allows to exactly quantify the value of historical information.

==> Data/SAA_and_opt_paper.csv <==
n,SAA,Opt,k,qn
5,0.555488889444854,0.5253156625455170,5,5
6,0.6665833343888380,0.5202995508032000,6,6
7,0.7776766683783770,0.49493603845761200,7,7
8,0.8887688914221060,0.45720424996208400,8,8
9,0.9998600035335930,0.41388686254238800,9,9
10,0.4933508023645680,0.3697827074759310,10,9
11,0.41039062130990800,0.3274605776799370,11,10
12,0.3448325622381290,0.2896590955321890,12,11
13,0.2921121032635190,0.25824401475795200,13,12
14,0.24911206152985900,0.23228997927544,14,13
15,0.2136309243098100,0.21033340656215000,15,14
16,0.22118216524454700,0.20500175300626700,15,15
17,0.24450304044489200,0.20357472693865600,16,16
18,0.26842862550795800,0.20023752234621300,17,17
19,0.2929102653406590,0.19516367167212900,18,18
20,0.26809683356401100,0.18884266739964900,19,18
21,0.2384699906536220,0.18149155847513600,20,19
22,0.21256886169476000,0.1736261718107990,21,20
23,0.1898341138233630,0.16543003737685500,22,21
24,0.1698085932516180,0.15725349646770900,23,22
25,0.1521150089968320,0.14922409165691500,24,23
26,0.15472346743814800,0.14658568473130500,24,24
27,0.16768466339062400,0.14603497120663000,25,25
28,0.18101651050583800,0.14469734251300600,26,26
29,0.19470097446762800,0.1426244527317410,27,27
30,0.19319978168324300,0.13994684638547500,28,27
31,0.17628143277359200,0.13672431004950100,29,28
32,0.1609516263170640,0.13304635148283100,30,29
33,0.14704110784828300,0.12904776522156500,31,30
34,0.1344021834130720,0.12482638574921400,32,31
35,0.12290539081276200,0.12048060532199100,33,32
36,0.12419332471576200,0.11888068664507500,33,33
37,0.13309588637788700,0.11859454265293400,34,34
38,0.1422504666600800,0.11786114792512400,35,35
39,0.15164856771417900,0.11670731599576200,36,36
40,0.15490220299720900,0.11514513655453000,37,36
41,0.14334664568538400,0.11326340325568300,38,37
42,0.13267769118677400,0.11106578609961100,39,38
43,0.12282151885613800,0.10863640978196700,40,39
44,0.11371147374916400,0.10598757373646900,41,40
45,0.10528721722442000,0.10322786936178400,42,41
46,0.10602739105508400,0.10214251424375300,42,42
47,0.11278059039959700,0.1019415821642020,43,43
48,0.11971881697447400,0.10146038061712400,44,44
49,0.12683741895723000,0.10070796984197300,45,45
50,0.1312953092803590,0.09968839995476740,46,45
51,0.12262614241857300,0.09842903545442600,47,46
52,0.11452762288812500,0.09692544560931840,48,47
53,0.10696053469552200,0.0952807698202182,49,48
54,0.09988871532796220,0.0934478975213568,50,49
55,0.09327876421391700,0.09150014185600240,51,50
56,0.09373963279431850,0.09066117763570830,51,51
57,0.09916749527625070,0.09054023207489640,52,52
58,0.10473854004137100,0.09022659513414030,53,53
59,0.11044995794234600,0.08969030181711780,54,54
60,0.11512072417878400,0.08892677262947820,55,54
61,0.10823216245414500,0.0880138063181615,56,55
62,0.10174458757881500,0.08693555276280550,57,56
63,0.09563444076353770,0.0857139144277957,58,57
64,0.08987968463255030,0.08435690090459600,59,58
65,0.08445968255026590,0.08289209352281950,60,59
66,0.08475971389106120,0.0822570817485567,60,60
67,0.08929083259526750,0.08217408727007300,61,61
68,0.09393700247119120,0.081920666132061,62,62
69,0.09869640669039190,0.08148620528798430,63,63
70,0.10325666849091300,0.08093227515046630,64,63
71,0.09756698676282640,0.08024333254567780,65,64
72,0.09217628271150540,0.0793995005803996,66,65
73,0.08706916644937970,0.07845377104565890,67,66
74,0.0822310919518836,0.07739712936513850,68,67
75,0.07764830026596450,0.07623665014790490,69,68
76,0.077847957007118,0.07572980788711080,69,69
77,0.08173300442891710,0.07566717962371800,70,70
78,0.08571313483258790,0.07545611171225080,71,71
79,0.08978711250894090,0.07514224594741250,72,72
80,0.09413012880245250,0.07469658218618710,73,72
81,0.08929833239509930,0.07412092903977220,74,73
82,0.08469916133906370,0.0734747611639251,75,74
83,0.08032193339986750,0.07271326342494340,76,75
84,0.07615647235172520,0.07185858860996960,77,76
85,0.07219307864652460,0.07091619852715840,78,77
86,0.07232641725662830,0.0705057367515591,78,78
87,0.07572439305041150,0.07043633148169580,79,79
88,0.07920267723418470,0.07027864354632920,80,80
89,0.08276039650908420,0.07002347571378830,81,81
90,0.08685860512674040,0.06966038932208300,82,81
91,0.08266882276873360,0.06919223444427860,83,82
92,0.07866593596387370,0.06864620766266060,84,83
93,0.07484218199399170,0.06801868917012910,85,84
94,0.07119012004868550,0.0673138448401541,86,85
95,0.0677026149786415,0.06654594446098730,87,86
96,0.06779024085020650,0.0661775873751447,87,87
97,0.07080819039952040,0.06613051270074110,88,88
98,0.07389515395747150,0.06599981870655230,89,89
99,0.07705049556083890,0.06578248536316780,90,90
100,0.08090682381196520,0.06547747349136340,91,90

==> Data/SAA_and_opt_paper_07.csv <==
n,SAA,Opt,k,qn
1,2.3329999666666694,2.3329999666666694,1,1
2,0.8568142671422618,0.7316004259807876,2,2
3,1.2851571342881645,0.5824996470782494,3,3
4,0.4511949200171428,0.3696972106571864,4,3
5,0.2503638466656468,0.24847343890998672,5,4
6,0.3334910249148093,0.24559812611573476,5,5
7,0.30227970288860884,0.22076803212859014,6,5
8,0.20090622777111022,0.1859378673751655,7,6
9,0.20382063120354688,0.17422633127537776,7,7
10,0.24232457015410547,0.16729506953906156,8,7
11,0.17510061384827535,0.15229455654698915,9,8
12,0.14854833549293778,0.13987743309002781,9,9
13,0.18478950493224877,0.13812197726118783,10,10
14,0.15880335796634504,0.13069741460754833,11,10
15,0.12112801555023389,0.11983328975052068,12,11
16,0.14411568682405385,0.11923790053962002,12,12
17,0.14740160975968908,0.11547946934638736,13,12
18,0.11599661762254687,0.10870919281195873,14,13
19,0.11812487197099442,0.1057950607035546,14,14
20,0.13889619446899815,0.10404761263435067,15,14
21,0.11189444189224806,0.09974600721915167,16,15
22,0.10002542398130276,0.0956579599512692,16,16
23,0.11837699436064875,0.09507417802843239,17,17
24,0.10852796825379207,0.09237546710639022,18,17
25,0.08894535107372104,0.08807819680252306,19,18
26,0.1019652848490562,0.08777211464469145,19,19
27,0.10570826586387572,0.08616545759723976,20,19
28,0.08790183826843756,0.08310176642269193,21,20
29,0.08940285833302175,0.08171494406021518,21,21
30,0.10330774495177075,0.0808803782374539,22,21
31,0.08695497111616812,0.0787242351521963,23,22
32,0.0794728392499553,0.07657302304867757,23,23
33,0.09163911281913051,0.07627916701047054,24,24
34,0.08609673042210741,0.07482069923855822,25,24
35,0.0730769462638341,0.07240332895135936,26,25
36,0.08208698088513833,0.07223010438028071,26,26
37,0.08531811447015158,0.07130516027976952,27,26
38,0.07306326876961977,0.06950575529606455,28,27
39,0.07421058435986172,0.06865619083027837,28,28
40,0.08461052955649317,0.0681395405584699,29,28
41,0.07302498473042074,0.06681553774497238,30,29
42,0.0676056801194389,0.06545425102179481,30,30
43,0.07666713299626182,0.06525768937659192,31,31
44,0.07297140432294569,0.0643244084182242,32,31
45,0.06328699509679203,0.0627484681829763,33,32
46,0.07015008796195255,0.06262986625574994,33,33
47,0.07290886886072867,0.0620094618331914,34,33
48,0.06362692707983886,0.06079403260937123,35,34
49,0.06455240679869712,0.060210689414493535,35,35
50,0.07284167951601428,0.0598551456161048,36,35
51,0.06392534256686089,0.058936726661773645,37,36
52,0.05969423386694195,0.05798288986302095,37,37
53,0.06689737651909611,0.057846349106927916,38,38
54,0.0641901377444698,0.057191554455480964,39,38
55,0.05650925901532111,0.05605503068036089,40,39
56,0.06204032353663891,0.055964824946790344,40,40
57,0.06442746523609744,0.055520034949059494,41,40
58,0.0569845683513579,0.05463613507642193,42,41
59,0.057759010040252745,0.054202569393464864,42,42
60,0.06464214391404255,0.05393794141170505,43,42
61,0.05742067036052845,0.05326026202465349,44,43
62,0.0539585339546893,0.052541141053135856,44,44
63,0.05992784078047664,0.0524395928792388,45,45
64,0.0578231616277487,0.05194357262214414,46,45
65,0.05147327445198924,0.0510819649928478,47,46
66,0.056099295498029944,0.05101336318042694,47,47
67,0.05819647296860131,0.05066870360950336,48,47
68,0.05199837876637581,0.04998365080692378,49,48
69,0.052663589065917726,0.04965434283780566,49,49
70,0.05854447353545278,0.04944946823831199,50,49
71,0.0524900163201345,0.04892486146134837,51,50
72,0.049564650421213496,0.04835900955388055,51,51
73,0.05465654208947357,0.04827305850338841,52,52
74,0.05295192319958808,0.047881221749769165,53,52
75,0.047547904845943734,0.04720036417102061,54,53
76,0.05152007585710461,0.047148260546946895,54,54
77,0.05338738872358095,0.04687883786511253,55,54
78,0.048085362513727414,0.04633228761127632,56,55
79,0.0486680981088472,0.046057293326519734,56,56
80,0.053799110993545174,0.04590195857588948,57,56
81,0.0485948831374341,0.0454682124923846,58,57
82,0.046064770578112535,0.045013388571252866,58,58
83,0.050501371878337586,0.0449505593067176,59,59
84,0.04907910023372919,0.04463310520112703,60,59
85,0.04438056180541472,0.0440738781071525,61,60
86,0.047858635440306774,0.044024535877736734,61,61
87,0.049540282088698095,0.04380473650789429,62,61
88,0.044912893094223305,0.04335339010959269,63,62
89,0.04543118843030047,0.04313286681904922,63,63
90,0.04998047751397161,0.042996133912316034,64,63
91,0.04542208251979307,0.0426456801914505,65,64
92,0.043194715685766605,0.042261381207415495,65,65
93,0.047123761223215155,0.04220778604046865,66,66
94,0.04590980807137668,0.04194204767297801,67,66
95,0.04175700333691168,0.04148061491453228,68,67
96,0.04484893404193935,0.04143998079192607,68,68
97,0.04637789610298526,0.0412557570879063,69,68
98,0.042276118172550836,0.040873655363388835,70,69
99,0.04274264731794131,0.040687446642706376,70,70
100,0.04682771841967437,0.04057787684664049,71,70
101,0.042775845312089666,0.04027715530890918,72,71
102,0.040787681895481764,0.03995403632004459,72,72
103,0.044312123943145876,0.039909987591606404,73,73
104,0.04325749157534764,0.03968197108177304,74,73
105,0.039538918140272106,0.03928404696461385,75,74
106,0.0423209192920897,0.03925214764014209,75,75
107,0.043722237597315416,0.03909051140715434,76,75
108,0.040041094203316474,0.038770012430986996,77,76
109,0.040465191063188355,0.03860469078861466,77,77
110,0.044171329974657114,0.03851022038948197,78,77
111,0.04052695468064682,0.03825214120697048,79,78
112,0.03873232718771957,0.037977441417925424,79,79
113,0.04192689161214891,0.03793567193882016,80,80
114,0.04099745635401986,0.037743828971096544,81,80
115,0.037632429531212486,0.03739646578431706,82,81
116,0.04016024138263208,0.03736719138024296,82,82
117,0.0414535212544469,0.03723316726345926,83,82
118,0.038116241898424885,0.03695304897362431,84,83
119,0.0385050039681627,0.03681073999053731,84,84
120,0.0418959915650392,0.03672598266553966,85,84
121,0.038586272276866396,0.03650241526285584,86,85
122,0.03695142603712065,0.0362594621487328,86,86
123,0.039871955520563995,0.03622440716842072,87,87
124,0.03904320688991292,0.036054756157943575,88,87
125,0.035971426312206844,0.035754372393434396,89,88
126,0.038287183104379174,0.03572907408004038,89,89
127,0.039487708139070765,0.03561094030329788,90,89
128,0.03643676771417659,0.03536197210413986,91,90
129,0.03679546529871569,0.03524017167867909,91,91
130,0.03992038442987411,0.03516613777475606,92,91
131,0.03689025284465797,0.03496863667573049,93,92
132,0.03538943318951837,0.03475081137962627,93,93
133,0.03807875487117518,0.034723617361611114,94,94
134,0.03733252705287127,0.034570684306595253,95,94
135,0.03450783229693566,0.03430683137350983,96,95
136,0.03664391173007209,0.03428522518261444,96,96
137,0.0377640257038685,0.03417652505091049,97,96
138,0.03495505118721942,0.03395613932596567,98,97
139,0.035288053350271076,0.033847768687971826,98,98
140,0.03818536389921223,0.033783163947156386,99,98
141,0.03539208355348489,0.033608558094129784,100,99
142,0.0340052474228949,0.033414379687416715,100,100
143,0.03649700725526306,0.03338986911211626,101,101
144,0.03581943810222121,0.03325468071110882,102,101
145,0.03320563359439177,0.033018567410250325,103,102
146,0.035187646109772874,0.03299701507885989,103,103
147,0.03623750205497611,0.03289959525329553,104,103
148,0.033635515107660385,0.03270385174598365,105,104
149,0.03394622406735848,0.03260524944916249,105,105
150,0.03664661207457898,0.03254710891544667,106,105
151,0.03405661129765147,0.032390815312001706,107,106
152,0.032767962610934065,0.032218779551450256,107,107
153,0.03508879801117004,0.032194142762969634,108,108
154,0.03446925694710101,0.032075423192213987,109,108
155,0.03203752402856419,0.03186218988007383,110,109
156,0.03388592794328371,0.0318408430791887,110,110
157,0.03487376864897507,0.03175567239071122,111,110
158,0.03245093419917855,0.03157880364909161,112,111
159,0.03274206880881314,0.031488402240139504,112,112
160,0.035270445868930356,0.031435532441854576,113,112
161,0.03285670090960324,0.03129412229899944,114,113
162,0.0316533641276493,0.03114054749525777,114,114
163,0.03382516255681245,0.03111604075470868,115,115
164,0.03325507974274955,0.031009865193308287,116,115
165,0.03098207727809621,0.030815890818206196,117,116
166,0.03271364867766269,0.030796357787471605,117,117
167,0.03364631342346214,0.030721142680972712,118,117
168,0.03137990120791234,0.030560205730448133,119,118
169,0.03165385013871358,0.03047826971176977,119,119
170,0.03403063247537075,0.03043038727910925,120,119
171,0.031771119139973436,0.030299993849150397,121,120
172,0.03064274710270154,0.030161410858744013,121,121
173,0.032683225225452084,0.030139254892859985,122,122
174,0.03215584971904417,0.030041031675956373,123,122
175,0.03002237526328022,0.029864462931894962,124,123
176,0.03165083322524209,0.02984825769286672,124,124
177,0.032534252756749815,0.02977962236512051,125,124
178,0.030405699787228624,0.029632506017654974,126,125
179,0.030664313795597975,0.029557717798492644,126,126
180,0.03290655261951736,0.029514091044826787,127,126
181,0.03078307342270792,0.029394607388590097,128,127
182,0.029720915276436832,0.029266452696214758,128,128
183,0.03164494950104335,0.029247681419088352,129,129
184,0.031154717565375023,0.029156021329370303,130,129
185,0.029144976771668052,0.028994558904804017,131,130
186,0.030681820482914457,0.028981040026954098,131,131
187,0.03152087512966806,0.02891654215555303,132,131
188,0.029514584932389898,0.028782789339762187,133,132
189,0.029759539914589128,0.028714332748198127,133,133
190,0.031881525629947394,0.028674356305242562,134,133
191,0.02987887532928246,0.028564372399483416,135,134
192,0.028875784746007715,0.02844534812944529,135,135
193,0.030695708531663035,0.02842949331863908,136,136
194,0.030238235522551005,0.028343576038146138,137,136
195,0.028338838469474492,0.028195142458434616,138,137
196,0.02979362623632742,0.028183905585355898,138,138
197,0.0305925379666796,0.028123029824089027,139,138
198,0.02869550315474001,0.027999937387681466,140,139
199,0.028928152107680738,0.027937236079529148,140,140


==> Data/SAA_and_opt_paper_08.csv <==
n,SAA,Opt,k,qn
1,3.999499949994455,3.999499949994455,1,1
2,0.7999999919983993,0.7999999919983993,2,2
3,0.7495499950022624,0.6055067459918019,3,3
4,0.9993500200053014,0.5359087039882525,4,4
5,0.58231951201167,0.4243297933152889,5,4
6,0.3887999879025026,0.32306885182012307,6,5
7,0.27172654191016954,0.25310085877271443,7,6
8,0.24330417737790677,0.22386293247637337,7,7
9,0.29704023769940435,0.21977174006692096,8,8
10,0.301862248333276,0.20702738496120526,9,8
11,0.23414955875526866,0.18928136990345668,10,9
12,0.18347414576960208,0.16992340790113875,11,10
13,0.16891422559282998,0.1586407581645556,11,11
14,0.1988485902587711,0.1571383278339136,12,12
15,0.21416049225403788,0.1519159985116723,13,12
16,0.1756939822040633,0.14396625866709667,14,13
17,0.14461814043013943,0.13436972736034522,15,14
18,0.13501936738813658,0.1281945383049158,15,15
19,0.15557368451844167,0.1273780834061639,16,16
20,0.17032307613117204,0.12441713901500966,17,16
21,0.14411202683833046,0.11976582367407561,18,17
22,0.12206359339243189,0.11388966910553681,19,18
23,0.11495388423012409,0.10986751528910513,19,19
24,0.13053243331998998,0.10932080823859133,20,20
25,0.14363714471892441,0.10740185621412068,21,20
26,0.12400017886046166,0.10431043515118188,22,21
27,0.10705716815479649,0.10025856703250914,23,22
28,0.10143005046846065,0.09738756145874682,23,23
29,0.11393950654198526,0.09702611785692532,24,24
30,0.12550062789207272,0.09564625305000943,25,24
31,0.10991107946377787,0.0933782572693731,26,25
32,0.09622142561814084,0.09041049463872641,27,26
33,0.09157387917957793,0.08824231538465827,27,27
34,0.1020071917903056,0.08797263892968492,28,28
35,0.11227406772539061,0.08691675572914392,29,28
36,0.09940602872090554,0.0852010171462238,30,29
37,0.08795810732857601,0.08287166814380288,31,30
38,0.08400426185908283,0.08117314957649022,31,31
39,0.09294244329413259,0.08096298218428616,32,32
40,0.10214368260068851,0.08013667661867699,33,32
41,0.09122118072926266,0.07876456365794346,34,33
42,0.08140568941963067,0.0768936687838328,35,34
43,0.07796792981084066,0.07551038219899595,35,35
44,0.08577958631876692,0.07532421752648781,36,36
45,0.09410006782099911,0.07465818502662941,37,36
46,0.08463244635900846,0.07352780282441099,38,37
47,0.07605545564717664,0.07199944380359923,39,38
48,0.07301641367101208,0.0708455649420234,39,39
49,0.07994952548295964,0.07070237180057964,40,40
50,0.0875346534728112,0.0701506924132989,41,40
51,0.07919329579887258,0.06919736384247907,42,41
52,0.07158628164044378,0.06790375869462387,43,42
53,0.06886408777797204,0.06691182858380429,43,43
54,0.07509350265956449,0.0668040586687393,44,44
55,0.0820577571277199,0.0663289771662387,45,44
56,0.07461225410205574,0.06552096756455926,46,45
57,0.06778440055557722,0.06442302887131031,47,46
58,0.06531994786539252,0.06356503436562815,47,47
59,0.07097336951072153,0.06346095422822788,48,48
60,0.07740761992093481,0.06305401355276821,49,48
61,0.07069064454809482,0.0623511812170348,50,49
62,0.0645015276000378,0.061392220387524406,51,50
63,0.06225088035822335,0.06064415854477777,51,51
64,0.0674242811230088,0.060554430487029395,52,52
65,0.07340153282481254,0.060208627747139545,53,52
66,0.0672878749790482,0.05958841808492808,54,53
67,0.061631565238782215,0.05875173205534204,55,54
68,0.05956082528862616,0.05809240266786318,55,55
69,0.06432831048463128,0.0580100935549699,56,56
70,0.06990777251441593,0.057695167187067076,57,56
71,0.06430151953667074,0.057160866034291075,58,57
72,0.05909601104678597,0.05640374144258198,59,58
73,0.05717893714224265,0.05581350117887572,59,59
74,0.06159859043441296,0.05575071372509455,60,60
75,0.06682900415152249,0.055464917846225384,61,60
76,0.06165504103811026,0.05498224450753804,62,61
77,0.05683566650060534,0.054320460999853916,63,62
78,0.05505130090848387,0.053787231991715055,63,63
79,0.05916977656527744,0.05372159106200059,64,64
80,0.0640914668965864,0.053476308461960095,65,64
81,0.059290043279310645,0.05304156477504292,66,65
82,0.054804953946722135,0.05243214890492434,67,66
83,0.05313623624528696,0.05195726724231104,67,67
84,0.056991547109643825,0.051900872427525,68,68
85,0.06163841361038336,0.05166680950763754,69,68
86,0.05716104144567158,0.05127428717381961,70,69
87,0.052968040271796246,0.05072867689330602,71,70
88,0.05140099832681844,0.05029063058147536,71,71
89,0.055024319013062595,0.050242035032617705,72,72
90,0.05942502980419784,0.05003825804723997,73,72
91,0.05523210315606297,0.04968028161657623,74,73
92,0.05129645471308075,0.049180248796296934,75,74
93,0.04981966564000384,0.048775267508534906,75,75
94,0.05323677752082889,0.04872911246145564,76,76
95,0.05741595389642473,0.04853950962340761,77,76
96,0.053474480141095126,0.0482115753673793,78,77
97,0.049767160074686734,0.0477544966706672,79,78
98,0.04837081510838792,0.047388671083275394,79,79
99,0.05160381001106251,0.047347539240367026,80,80
100,0.05558229252513991,0.04716891028050936,81,80
101,0.05186482165469841,0.04686607915953338,82,81
102,0.04836148666600404,0.04644083146680868,83,82
103,0.047037295213882446,0.04610660696987593,83,83
104,0.05010478161499554,0.046064389625284904,84,84
105,0.0539007959446105,0.04590763859679069,85,84
106,0.05038383988588646,0.04562871741956975,86,85
107,0.047063673294839514,0.04523380840891258,87,86
108,0.045804717806567696,0.04491806463953966,87,87
109,0.048722510378516715,0.04488112173611784,88,88
110,0.05235198206827962,0.04473188431799566,89,88
111,0.049015720801866225,0.04447485219135461,90,89
112,0.0458609615834511,0.04411366150899522,91,90
113,0.0446611337576841,0.043814541668919744,91,91
114,0.047443049734928744,0.04378657171953065,92,92
115,0.05091979580312067,0.043644689628383276,93,92
116,0.04774702166292144,0.04340162868118033,94,93
117,0.044742488263145086,0.043068402595851873,95,94
118,0.043596425082565116,0.04279115545135804,95,95
119,0.04625445316969223,0.042762182530850276,96,96
120,0.04959067567433251,0.042633859755917256,97,96
121,0.046566625363542835,0.042406324854440895,98,97
122,0.04369885667780138,0.04208930755404976,99,98
123,0.04260208662390763,0.04183437437624133,99,99
124,0.04514654777056304,0.041802258358346625,100,100
125,0.04835318652584486,0.04168353852065498,101,100
126,0.04546485159242275,0.04147471972307225,102,101
127,0.04272218814381601,0.04117252656122344,103,102
128,0.04167065674463766,0.04093707122230121,103,103
129,0.044110897638824476,0.04090508259038001,104,104
130,0.04719747717317735,0.04079093195614925,105,104
131,0.044433557588291706,0.04059594965512903,106,105
132,0.04180586354130611,0.04031499577440627,107,106
133,0.04079609698502473,0.04009060004038463,107,107
134,0.043140147505484006,0.04006448080612256,108,108
135,0.046115246711122326,0.039955620224117055,109,108
136,0.04346569526155197,0.03976874523395585,110,109
137,0.04094391749339099,0.03950803023600816,111,110
138,0.039972682572769536,0.0392932705503699,111,111
139,0.04222774172618604,0.03927226301453932,112,112
140,0.04509915095866002,0.03916969126108388,113,112
141,0.04255518894811616,0.03899087668778531,114,113
142,0.04013129531681714,0.03874639560305902,115,114
143,0.039195735636259776,0.038540591040437416,115,115
144,0.041368276423803696,0.03852025403077882,116,116
145,0.04414285608695789,0.038426393661715054,117,116
146,0.04169657161188112,0.03825787875410677,118,117
147,0.0393634703935537,0.038025785189647505,119,118
148,0.038461037189151615,0.03782902197421442,119,119
149,0.04055687426656562,0.037808760457722274,120,120
150,0.04324101887942189,0.037719851101718445,121,120
151,0.04088529125099072,0.037563653775022195,122,121
152,0.03863653725133687,0.037340590222825966,123,122
153,0.03776511808857075,0.037156425532432674,123,123
154,0.039789288601253414,0.037134601740281076,124,124
155,0.04238864600710435,0.03704990706895326,125,124
156,0.040117302827159085,0.036903874123065526,126,125
157,0.037946972804028034,0.036690437428619264,127,126
158,0.037104575676661256,0.03651772917230003,127,127
159,0.03906172642859662,0.03649735801098071,128,128
160,0.04158150808987737,0.03641499911951092,129,128
161,0.039388876827581853,0.03627503244571551,130,129
162,0.03729196632580112,0.03607228354361421,131,130
163,0.03647654086358454,0.03591001884704686,131,131
164,0.038371041541924056,0.03589095073355344,132,132
165,0.04081585472573135,0.0358126658257934,133,132
166,0.0386967330226764,0.035676628265146185,134,133
167,0.03666851978341423,0.035484165990547406,135,134
168,0.03587842054118684,0.03533097060563705,135,135
169,0.03771421568997302,0.035313112304713234,136,136
170,0.04008835526903143,0.03523853892770792,137,136
171,0.03803805151238504,0.03510622457432123,138,137
172,0.036074293859119644,0.03492469691294541,139,138
173,0.03530815164514989,0.03477725798159558,139,139
174,0.037088619335246875,0.034760442972871834,140,140
175,0.03939603956687132,0.03469052541611144,141,140
176,0.03741034767982976,0.034563933304518395,142,141
177,0.035507108984450086,0.03439029842184812,143,142
178,0.03476336764030452,0.034247637715696506,143,143
179,0.036491693952724,0.034231303338932616,144,144
180,0.03873615413696285,0.034164625688202443,145,144
181,0.03681130939647126,0.034045409210648664,146,145
182,0.034964927828724734,0.03387907568286879,147,146
183,0.03424253739419969,0.03374116785048792,147,147
184,0.03592170607986822,0.033725258712189184,148,148
185,0.03810627550802592,0.03366125394277532,149,148
186,0.03623877809810061,0.03354917310873181,150,149
187,0.034446157072969275,0.033389600976066885,151,150
188,0.033743766223778726,0.03325599974332838,151,151
189,0.03537643423351322,0.03324048698557768,152,152
190,0.03750447230749687,0.033179025216609676,153,152
191,0.03569085307103448,0.03307341828113659,154,153
192,0.03394893345148198,0.032920168742150695,155,154
193,0.03326560789811284,0.032790716180373665,155,155
194,0.0348542519535433,0.03277603647313011,156,156
195,0.03692846293845187,0.032716553918843615,157,156
196,0.035165985480647866,0.03261623670833066,158,157
197,0.0334721209329929,0.03246909014105007,159,158
198,0.03280670409055353,0.03234400623033851,159,159
199,0.03435363665556945,0.032331255364075516,160,160


==> Data/SAA_and_opt_paper_09.csv <==
n,SAA,Opt,k,qn
1,8.99899989998891,8.99899989998891,1,1
2,2.0249999797459504,2.0249999797459504,2,2
3,1.0799999855977607,1.0799999855977607,3,3
4,0.6919804591236149,0.6919804591236149,4,4
5,0.554888944450552,0.5292357267674683,5,5
6,0.6658334388944691,0.5232381127023139,6,6
7,0.7767668377792809,0.4973658466190265,7,7
8,0.8876891422148518,0.4588332819055039,8,8
9,0.9986003533106764,0.41506749493286005,9,9
10,0.49335080116941654,0.37016634640646034,10,9
11,0.4103906034870721,0.32776916248480314,11,10
12,0.3448325598560864,0.28965941265237505,12,11
13,0.29211210323164716,0.25824606002671663,13,12
14,0.24911202366060992,0.23229254980556463,14,13
15,0.21363088283383513,0.21033345545041138,15,14
16,0.2211821565949479,0.2050211033937596,15,15
17,0.24450282637724774,0.20357697697151728,16,16
18,0.26842861917481353,0.2002379777376363,17,17
19,0.292910016078997,0.19516928181789397,18,18
20,0.2680968114269404,0.18884639812432585,19,18
21,0.23846992617284735,0.18149395956492043,20,19
22,0.21256879426425157,0.1736265076141307,21,20
23,0.1898340915364376,0.1654302101229317,22,21
24,0.16980853610479696,0.1572541473783403,23,22
25,0.15211494935708725,0.14922958287540453,24,23
26,0.15472334678744404,0.14658762153801164,24,24
27,0.1676846482822263,0.1460395503730286,25,25
28,0.18101647883106087,0.14470921817557048,26,26
29,0.1947007243002472,0.14262951463229345,27,27
30,0.1931997456195702,0.1399535329801885,28,27
31,0.17628141600020886,0.1367243605675582,29,28
32,0.16095161448740214,0.13304942466646608,30,29
33,0.14704107135662547,0.1290482345169942,31,30
34,0.13440218282868122,0.12482912417619085,32,31
35,0.12290537885062913,0.12048219167272801,33,32
36,0.12419321320462995,0.11889412222290173,33,33
37,0.13309585511831656,0.1186118285350703,34,34
38,0.14225046657553864,0.11786201639746652,35,35
39,0.15164851574895644,0.11671273070629003,36,36
40,0.154902099487215,0.11514797173081445,37,36
41,0.14334662234173634,0.11326371076850741,38,37
42,0.1326776895776851,0.11107105303667525,39,38
43,0.12282148086771527,0.1086364770542967,40,39
44,0.11371140218570752,0.10599167147423025,41,40
45,0.10528716892058054,0.10323283590037166,42,41
46,0.1060272021980262,0.10214251055529192,42,42
47,0.11278041483261503,0.10194206675453309,43,43
48,0.11971872054652666,0.10146686164105981,44,44
49,0.12683737923939775,0.100725387948688,45,45
50,0.13129525177041046,0.09968955661366974,46,45
51,0.12262606039073365,0.09843240184676459,47,46
52,0.11452761247418786,0.0969374015458605,48,47
53,0.10696049199086954,0.09528095440352954,49,48
54,0.09988871523337983,0.0934668588585724,50,49
55,0.09327873691110855,0.0915050902703134,51,50
56,0.09373955217009522,0.0906771221459841,51,51
57,0.09916748034265677,0.09055996478026364,52,52
58,0.1047383097800838,0.09022756022283851,53,53
59,0.11044995340281094,0.08969243376112593,54,54
60,0.11512067557779715,0.08893551515509882,55,54
61,0.10823205051681639,0.08801513074136177,56,55
62,0.10174452261765521,0.08693886904312438,57,56
63,0.09563441049266808,0.08571686716445812,58,57
64,0.08987965949405519,0.08436005385166727,59,58
65,0.08445959047536555,0.08289452454349197,60,59
66,0.08475957252201005,0.08225746524151241,60,60
67,0.08929062568193302,0.08217418241866203,61,61
68,0.09393692567164291,0.08192293032451317,62,62
69,0.09869639973936328,0.08149265670037761,63,63
70,0.10325656026302288,0.08094824893474718,64,63
71,0.0975669612213812,0.08024384116846661,65,64
72,0.09217626806770185,0.0794030571469166,66,65
73,0.08706907327090874,0.07845614281465635,67,66
74,0.08223108984403393,0.07739718955898761,68,67
75,0.0776482633828901,0.07624553191215594,69,68
76,0.07784793955146063,0.07573670122386197,69,69
77,0.08173291731255672,0.07567271933187804,70,70
78,0.08571292859652146,0.07545885213776246,71,71
79,0.08978689873456558,0.0751486070996214,72,72
80,0.09413012123330322,0.07469742248690722,73,72
81,0.08929832859849784,0.07413177811402098,74,73
82,0.08469911193113977,0.0734823186696199,75,74
83,0.08032188462364909,0.07271305581391385,76,75
84,0.0761563928768465,0.07186595399868811,77,76
85,0.07219304937637916,0.07092537508486552,78,77
86,0.0723264017383709,0.07050922118442568,78,78
87,0.07572429397137581,0.07043900103509117,79,79
88,0.07920258321111784,0.07028215889391287,80,80
89,0.0827603812110651,0.07002460344174048,81,81
90,0.08685860194306927,0.06966154341219127,82,81
91,0.08266881405353788,0.06919383844005186,83,82
92,0.07866593551117806,0.06865775140664304,84,83
93,0.07484210456927154,0.06803022510769689,85,84
94,0.07119010349860266,0.067318741510536,86,85
95,0.06770246060978735,0.06654591774176234,87,86
96,0.0677902264625605,0.06619257835060927,87,87
97,0.07080793842164712,0.0661450643062019,88,88
98,0.07389512427910816,0.06601070910879575,89,89
99,0.07705043778496634,0.06578873253400094,90,90
100,0.08090668970320247,0.0654795626896473,91,90
101,0.07721423784290815,0.065107083065853,92,91
102,0.073675698350808,0.0646424805055912,93,92
103,0.07028521970245749,0.06412041751854193,94,93
104,0.06703716902700263,0.06351603618368536,95,94
105,0.06392614569802735,0.06287246476023713,96,95
106,0.06398130418448722,0.06255279159484953,96,96
107,0.0666945582310492,0.0625211699003478,97,97
108,0.0694679515964074,0.06240509398218433,98,98
109,0.07230130653398903,0.06221716475348622,99,99
110,0.07593026302967942,0.0619635915504871,100,99
111,0.07263336480080795,0.06162520615040369,101,100
112,0.06946600364255939,0.061236431561355345,102,101
113,0.0664233490920012,0.060789468769789995,103,102
114,0.06350129600947363,0.06027715675846418,104,103
115,0.060695337590338516,0.05971389038874036,105,104
116,0.06072664068661582,0.059442606155387996,105,105
117,0.06319053999089941,0.05941186088269666,106,106
118,0.06570748353332423,0.05931174715928659,107,107
119,0.06827710887437277,0.0591474131336635,108,108
120,0.07169652734667031,0.05892915363021943,109,108
121,0.06872155010252845,0.05864262967686194,110,109
122,0.06585721614453566,0.05830415850257252,111,110
123,0.06309976550555119,0.057917071356267696,112,111
124,0.060445695121291276,0.057475672111517155,113,112
125,0.05789178324523947,0.05697874300262569,114,113
126,0.05790537860979894,0.05674328539868825,114,114
127,0.06016120786534107,0.05670734888994196,115,115
128,0.062464242672073844,0.056626270734662275,116,116
129,0.06481430708519698,0.056480959073744744,117,117
130,0.06804300622672832,0.0562895972417749,118,117
131,0.06533478001756277,0.05603915700972359,119,118
132,0.06272230347290897,0.05574058091653202,120,119
133,0.06020270640799974,0.055402958260485045,121,120
134,0.05777277236706668,0.05500755951270004,122,121
135,0.05543031766885842,0.054575315631416196,123,122
136,0.05543042650507313,0.05435977708196688,123,123
137,0.0575101263272344,0.054335239604325576,124,124
138,0.05963258924243919,0.05426564671708248,125,125
139,0.06179723693214645,0.05413737031147563,126,126
140,0.06485203027971287,0.05396823129774735,127,126
141,0.062368033101817044,0.05374120320376236,128,127
142,0.059968246900785394,0.0534807796843159,129,128
143,0.05764962032311849,0.05317452110538889,130,129
144,0.05540994129692267,0.05282984624871253,131,130
145,0.05324727714660882,0.05244657486418131,132,131
146,0.05323706017236285,0.05225588863914257,132,132
147,0.05516620996068777,0.0522338855275996,133,133
148,0.05713375220523953,0.05216107694234755,134,134
149,0.05913920927207639,0.05205675224827591,135,135
150,0.06203636436763338,0.051900806759867885,136,135
151,0.05974372499556724,0.051703581229714024,137,136
152,0.057525183329965035,0.051472062065493415,138,137
153,0.055378782095114376,0.051193996571593896,139,138
154,0.05330258209613126,0.05088332712910252,140,139
155,0.051294664698795955,0.050533715925874544,141,140
156,0.05127664554433786,0.0503636273110907,141,141
157,0.05307498366869634,0.05033956442875057,142,142
158,0.05490828671738135,0.050282601214219014,143,143
159,0.05677653196135135,0.050182485620893544,144,144
160,0.05952986929782611,0.0500427678452469,145,144
161,0.05740208143087688,0.049873287011312314,146,145
162,0.05534040431669296,0.0496573161125937,147,146
163,0.053343112320197505,0.049412210101096254,148,147
164,0.05140849880188281,0.04913143702635985,149,148
165,0.04953511944649325,0.04882020100330799,150,149
166,0.049510753296404086,0.04865940034167109,150,150
167,0.05119494575317707,0.048646185203242515,151,151
168,0.05291098083017465,0.048589797668903395,152,152
169,0.05465901139218121,0.04849735182256862,153,153
170,0.05728125703765685,0.04837405194570098,154,153
171,0.05529702850052787,0.04821023140587605,155,154
172,0.053372078190943695,0.048021796150501284,156,155
173,0.051504874796900246,0.04779687469056172,157,156
174,0.04969455726092464,0.04754104182366384,158,157
175,0.04793914863958393,0.047259959131321465,159,158
176,0.0479100011017779,0.04711842877115976,159,159
177,0.049493115737468285,0.047095324364137395,160,160
178,0.05110603821885107,0.04704644777593593,161,161
179,0.052748122785499785,0.046967499490656726,162,162
180,0.05525087178707877,0.046852607734661586,163,162
181,0.05339224939126708,0.04671100746356974,164,163
182,0.05158754367777374,0.04653247974686788,165,164
183,0.04983515923358239,0.04632798549716463,166,165
184,0.04813423293004648,0.04609886445589165,167,166
185,0.046483064857685275,0.045831821436420256,168,167
186,0.046450144435802754,0.04570202209015393,168,168
187,0.04794369408159982,0.04568859308874468,169,169
188,0.04946489654216424,0.04564367574992807,170,170
189,0.05101307454410198,0.04556646781755349,171,171
190,0.05340603470834138,0.045463419660331426,172,171
191,0.05165866246354445,0.045327961038206195,173,172
192,0.04996054919973503,0.04517083671221819,174,173
193,0.04830999807088476,0.04498421970933812,175,174
194,0.04670603971492149,0.04476724533512559,176,175
195,0.045148115108047504,0.0445299904984142,177,176
196,0.04511180321712627,0.04440557700414861,177,177
197,0.046525767219588454,0.04439486031158746,178,178
198,0.04796475530351607,0.04435218410162069,179,179
199,0.04942867516640104,0.04428357964577673,180,180


==> Data/SAA_full_picture.csv <==
n,SAA,Opt,k,qn
2,2.024999999797498,2.024997970943915,-1,2
3,1.079999999855998,1.0799985577575981,-1,3
4,0.6919804686537483,0.6919795049339321,-1,4
5,0.555488889444854,0.5253156625455172,5,5
6,0.6665833343888379,0.5202995508031996,6,6
7,0.7776766683783773,0.49493603845761186,7,7
8,0.8887688914221064,0.45720424996208386,8,8
9,0.9998600035335932,0.41388686254238816,9,9
10,0.4933508023645683,0.3697827074759306,10,9
11,0.41039062130990844,0.3274605776799369,11,10
12,0.3448325622381285,0.2896590955321888,12,11
13,0.2921121032635188,0.25824401475795183,13,12
14,0.24911206152985876,0.23228997927544,14,13
15,0.2136309243098098,0.21033340656215035,15,14
16,0.22118216524454692,0.20500175300626702,15,15
17,0.24450304044489202,0.20357472693865625,16,16
18,0.26842862550795843,0.20023752234621317,17,17
19,0.2929102653406592,0.19516367167212909,18,18
20,0.26809683356401104,0.18884266739964914,19,18
21,0.2384699906536223,0.18149155847513643,20,19
22,0.21256886169476008,0.1736261718107988,21,20
23,0.1898341138233628,0.16543003737685485,22,21
24,0.1698085932516178,0.15725349646770934,23,22
25,0.1521150089968315,0.14922409165691491,24,23
26,0.15472346743814835,0.14658568473130487,24,24
27,0.16768466339062393,0.14603497120662995,25,25
28,0.18101651050583767,0.14469734251300587,26,26
29,0.19470097446762757,0.1426244527317413,27,27
30,0.19319978168324337,0.13994684638547458,28,27
31,0.17628143277359243,0.13672431004950056,29,28
32,0.1609516263170636,0.13304635148283056,30,29
33,0.14704110784828317,0.12904776522156536,31,30
34,0.1344021834130722,0.12482638574921377,32,31
35,0.12290539081276197,0.12048060532199129,33,32
36,0.12419332471576161,0.11888068664507531,33,33
37,0.13309588637788705,0.11859454265293431,34,34
38,0.1422504666600799,0.11786114792512424,35,35
39,0.15164856771417923,0.11670731599576183,36,36
40,0.15490220299720892,0.11514513655452996,37,36
41,0.14334664568538402,0.11326340325568288,38,37
42,0.13267769118677375,0.11106578609961071,39,38
43,0.12282151885613812,0.10863640978196706,40,39
44,0.11371147374916446,0.10598757373646904,41,40
45,0.10528721722442036,0.10322786936178398,42,41
46,0.10602739105508374,0.10214251424375312,42,42
47,0.11278059039959665,0.1019415821642022,43,43
48,0.11971881697447428,0.10146038061712445,44,44
49,0.12683741895722989,0.10070796984197317,45,45
50,0.1312953092803586,0.09968839995476741,46,45
51,0.12262614241857328,0.09842903545442602,47,46
52,0.11452762288812535,0.09692544560931841,48,47
53,0.10696053469552158,0.0952807698202182,49,48
54,0.09988871532796217,0.0934478975213568,50,49
55,0.09327876421391701,0.09150014185600241,51,50
56,0.09373963279431852,0.09066117763570826,51,51
57,0.09916749527625068,0.09054023207489638,52,52
58,0.10473854004137051,0.09022659513414027,53,53
59,0.11044995794234636,0.08969030181711776,54,54
60,0.11512072417878394,0.08892677262947815,55,54
61,0.10823216245414469,0.0880138063181615,56,55
62,0.10174458757881455,0.08693555276280551,57,56
63,0.09563444076353766,0.0857139144277957,58,57
64,0.08987968463255025,0.08435690090459602,59,58
65,0.08445968255026592,0.08289209352281951,60,59
66,0.08475971389106118,0.0822570817485567,60,60
67,0.08929083259526749,0.08217408727007298,61,61
68,0.09393700247119119,0.081920666132061,62,62
69,0.09869640669039192,0.08148620528798434,63,63
70,0.10325666849091264,0.08093227515046628,64,63
71,0.09756698676282638,0.08024333254567781,65,64
72,0.09217628271150535,0.0793995005803996,66,65
73,0.08706916644937968,0.07845377104565894,67,66
74,0.0822310919518836,0.07739712936513851,68,67
75,0.07764830026596448,0.07623665014790486,69,68
76,0.077847957007118,0.07572980788711077,69,69
77,0.08173300442891707,0.07566717962371802,70,70
78,0.08571313483258791,0.07545611171225079,71,71
79,0.08978711250894089,0.07514224594741245,72,72
80,0.09413012880245253,0.07469658218618708,73,72
81,0.08929833239509932,0.07412092903977216,74,73
82,0.08469916133906374,0.0734747611639251,75,74
83,0.08032193339986748,0.07271326342494336,76,75
84,0.07615647235172518,0.07185858860996958,77,76
85,0.07219307864652458,0.07091619852715839,78,77
86,0.07232641725662825,0.0705057367515591,78,78
87,0.07572439305041145,0.07043633148169576,79,79
88,0.07920267723418473,0.07027864354632915,80,80
89,0.08276039650908418,0.07002347571378827,81,81
90,0.08685860512674037,0.06966038932208296,82,81
91,0.08266882276873355,0.06919223444427863,83,82
92,0.07866593596387372,0.06864620766266064,84,83
93,0.07484218199399173,0.06801868917012907,85,84
94,0.07119012004868552,0.0673138448401541,86,85
95,0.0677026149786415,0.06654594446098733,87,86
96,0.06779024085020646,0.0661775873751447,87,87
97,0.07080819039952035,0.06613051270074108,88,88
98,0.07389515395747148,0.06599981870655228,89,89
99,0.07705049556083887,0.06578248536316784,90,90
100,0.08090682381196523,0.06547747349136342,91,90


==> Data/SAA_full_relative_regret_curve_0.9.csv <==
mus,SAA_10,SAA_15,SAA_20
0.0,0.0,0.0,0.0
0.001001001001001001,0.004928521639371963,0.01146159565030147,0.00012405649712654565
0.002002002002002002,0.009705417513899306,0.022495504203613015,0.0004849796921844174
0.003003003003003003,0.014332684532241124,0.03311033848582068,0.0010663631579241883
0.004004004004004004,0.018812300333271414,0.04331457336442757,0.001852404226863058
0.005005005005005005,0.02314622343295225,0.05311654763625939,0.0028278873193992027
0.006006006006006006,0.027336393370339218,0.06252446589253058,0.003978167653948317
0.007007007007007007,0.031384730852719755,0.07154640036172055,0.00528915533157881
0.008008008008008008,0.035293137899855775,0.08019029273032818,0.006747299787652761
0.009009009009009009,0.03906349798733677,0.08846395594181522,0.008339574603208666
0.01001001001001001,0.04269767618908027,0.09637507597395878,0.010053462668881519
0.011011011011011011,0.04619751931894678,0.10393121359482094,0.011876941694308751
0.012012012012012012,0.04956485607150074,0.11113980609757013,0.013798470056102019
0.013013013013013013,0.05280149716190463,0.11800816901438194,0.0158069729775574
0.014014014014014014,0.05590923546494797,0.12454349780963203,0.01789182903345332
0.015015015015015015,0.058889846153241,0.13075286955260923,0.0200428569733222
0.016016016016016016,0.06174508683454527,0.13664324456995347,0.02225030285677887
0.017017017017017015,0.06447669768826336,0.14222146807804736,0.02450482749455052
0.018018018018018018,0.06708640160108836,0.14749427179555497,0.026797494188992355
0.01901901901901902,0.0695759043018136,0.15246827553634268,0.029119756767963523
0.02002002002002002,0.07194689449531277,0.1571499887829726,0.03146344790608091
0.02102102102102102,0.07420104399568972,0.1615458122409852,0.03382076772742626
0.022022022022022022,0.0763400078586014,0.16566203937416768,0.03618427268394564
0.023023023023023025,0.07836542451276385,0.16950485792101855,0.03854686470382829
0.024024024024024024,0.08027891589063274,0.17308035139260625,0.04090178060429972
0.025025025025025023,0.08208208755828283,0.17639450055202732,0.04324258176334417
0.026026026026026026,0.08377652884446696,0.17945318487565043,0.04556314404495998
0.02702702702702703,0.08536381296887607,0.18226218399634675,0.04785764797267955
0.028028028028028028,0.08684549716959644,0.18482717912891067,0.05012056914615637
0.029029029029029027,0.08822312282976541,0.18715375447783922,0.05234666889571815
0.03003003003003003,0.08949821560343985,0.1892473986276919,0.0545309851699034
0.031031031031031032,0.0906722855406692,0.19111350591619125,0.056668823651047084
0.03203203203203203,0.09174682721178673,0.19275737779026225,0.05875574909411929
0.03303303303303303,0.09272331983091453,0.1941842241452032,0.06078757688406533
0.03403403403403403,0.09360322737869087,0.19539916464715112,0.06276036480701808
0.035035035035035036,0.09438799872422665,0.1964072300390467,0.06467040503081734
0.036036036036036036,0.09507906774628627,0.1972133634302613,0.06651421629036602
0.037037037037037035,0.09567785345370372,0.1978224215700708,0.06828853627342757
0.03803803803803804,0.09618576010503466,0.19823917610515052,0.06999031420256063
0.03903903903903904,0.09660417732744864,0.19846831482126537,0.071616703608961
0.04004004004004004,0.09693448023486617,0.19851444286933773,0.07316505529405992
0.04104104104104104,0.09717802954534371,0.19838208397604462,0.0746329104748078
0.04204204204204204,0.09733617169770858,0.1980756816391358,0.07601799410864851
0.043043043043043044,0.09741023896745049,0.1975996003076248,0.07731820839426251
0.044044044044044044,0.09740154958187097,0.19695812654702438,0.07853162644423284
0.04504504504504504,0.09731140783449832,0.19615547018980006,0.07965648612586196
0.04604604604604605,0.09714110419876221,0.19519576547118755,0.08069118406643594
0.04704704704704705,0.09689191544094666,0.19408307215055154,0.081634269819304
0.04804804804804805,0.09656510473240831,0.19282137661843635,0.08248444018720824
0.04904904904904905,0.0961619217610774,0.19141459298947483,0.08324053369938023
0.050050050050050046,0.09568360284223698,0.18986656418130443,0.08390152523895522
0.05105105105105105,0.09513137102858593,0.18818106297965165,0.08446652081736783
0.05205205205205205,0.0945064362195922,0.18636179308973855,0.08493475249240978
0.05305305305305305,0.0938099952701339,0.1844123901741599,0.08530557342672651
0.05405405405405406,0.09304323209843779,0.18233642287738916,0.08557845308358214
0.055055055055055056,0.09220731779331626,0.18013739383705474,0.08575297255677605
0.056056056056056056,0.09130341072070425,0.17781874068214143,0.08582882003166636
0.057057057057057055,0.0903326566295033,0.17538383701825944,0.08580578637430958
0.058058058058058054,0.08929618875673451,0.17283599340013023,0.08568376084578144
0.05905905905905906,0.08819512793200235,0.1701784582914294,0.08546272693880685
0.06006006006006006,0.08703058268127628,0.16741441901213028,0.08514275833388063
0.06106106106106106,0.08580364932999007,0.16454700267349276,0.08472401497211313
0.062062062062062065,0.0845154121054652,0.1615792771008291,0.08420673924209732
0.06306306306306306,0.08316694323866036,0.15851425174419598,0.08359125227813524
0.06406406406406406,0.08175930306524748,0.15535487857713992,0.082877950367229
0.06506506506506507,0.0802935401260263,0.15210405298363727,0.08206730146228103
0.06606606606606606,0.07877069126667102,0.14876461463336121,0.08115984179900138
0.06706706706706707,0.07719178173681773,0.14533934834541062,0.08015617261408092
0.06806806806806806,0.07555782528849542,0.1418309849406294,0.07905695696221726
0.06906906906906907,0.07386982427390376,0.13824220208264837,0.07786291662965183
0.07007007007007007,0.07212876974253968,0.13457562510778187,0.07657482914190439
0.07107107107107107,0.07033564153767768,0.1308338278438992,0.07519352486345121
0.07207207207207207,0.0684914083922068,0.12701933341840554,0.0737198841871296
0.07307307307307308,0.0665970280238275,0.12313461505545553,0.0721548348111043
0.07407407407407407,0.06465344722960964,0.11918209686251613,0.07049934910126865
0.07507507507507508,0.06266160197992021,0.11516415460641505,0.06875444153699939
0.07607607607607608,0.06062241751171782,0.1110831164789845,0.06692116623822963
0.07707707707707707,0.058536808421220776,0.10694126385242764,0.06500061457184025
0.07807807807807808,0.05640567875595193,0.10274083202452222,0.06299391283541556
0.07907907907907907,0.0542299221061624,0.09848401095378323,0.06090222001644774
0.08008008008008008,0.05201042169563719,0.09417294598469983,0.058726725625115606
0.08108108108108109,0.04974805047188746,0.08980973856316066,0.05646864759879899
0.08208208208208208,0.04744367119573201,0.08539644694218684,0.054129230276532825
0.08308308308308308,0.04509813653026895,0.08093508687807671,0.05170974244163662
0.08408408408408408,0.04271228912924463,0.07642763231708605,0.04921147543079796
0.08508508508508508,0.040286961724820936,0.07187601607274674,0.04663574130792458
0.08608608608608609,0.03782297721474159,0.06728213049393461,0.04398387110110358
0.08708708708708708,0.03532114874890757,0.06264782812380165,0.04125721310106223
0.08808808808808809,0.03278227981535542,0.05797492234966706,0.03845713121953742
0.0890890890890891,0.030207164325650515,0.05326518804399116,0.03558500340601034
0.09009009009009009,0.027596586699691672,0.04852036219652267,0.032642220121285925
0.09109109109109109,0.024951321949934435,0.043742144537729954,0.02963018286643604
0.0920920920920921,0.02227213576503484,0.038932198153624364,0.026550302765653067
0.09309309309309309,0.019559784592914076,0.034092150092064344,0.02340399920158953
0.0940940940940941,0.016815015723250726,0.029223591960658046,0.02019269850180061
0.09509509509509509,0.014038567369404786,0.024328080516351713,0.016917832674921307
0.0960960960960961,0.011231168749768594,0.019407138246810396,0.013580838195253797
0.0970970970970971,0.008393540168560198,0.014462253943686942,0.010183154834459529
0.0980980980980981,0.0055263930960471885,0.009494883267872734,0.0067262245390840025
0.0990990990990991,0.002630430248218296,0.00450644930683497,0.0032114903526672123
0.10010010010010009,0.0008183660726437392,0.0006101321598586118,0.0007523424283697455
0.1011011011011011,0.008964516411033463,0.006653651658973692,0.00821500340426784
0.1021021021021021,0.01704221616772772,0.012592399900481333,0.015566810406184128
0.1031031031031031,0.025051121403590226,0.018426857420778875,0.022807267996896696
0.1041041041041041,0.032990904783714914,0.024157527850438454,0.029935932513016406
0.10510510510510511,0.04086125533000784,0.02978493707920582,0.03695241128739646
0.1061061061061061,0.04866187817615386,0.03530963243856622,0.043856361854934134
0.10710710710710711,0.056392494324949416,0.040732181901600883,0.0506474911430983
0.10810810810810811,0.06405284040797854,0.04605317329984704,0.05732555464846012
0.1091091091091091,0.0716426684476299,0.051273213556903396,0.06389035560047773
0.11011011011011011,0.07916174562142575,0.05639292793850004,0.07034174411372707
0.1111111111111111,0.08660985402865462,0.06141295931876889,0.07667961632972942
0.11211211211211211,0.09398679045928926,0.06633396746245879,0.082903913549496
0.11311311311311312,0.10129236616517234,0.07115662832282243,0.08901462135784644
0.11411411411411411,0.10852640663345925,0.07588163335493481,0.09501176874054962
0.11511511511511512,0.11568875136229884,0.08050968884418186,0.10089542719526601
0.11611611611611611,0.12277925363873488,0.08504151524966752,0.10666570983725099
0.11711711711711711,0.12979778031881906,0.08947784656230584,0.11232277050074035
0.11811811811811812,0.1367442116099118,0.09381942967733803,0.11786680283689255
0.11911911911911911,0.14361844085516484,0.09806702378105148,0.12329803940914519
0.12012012012012012,0.1504203743201622,0.10222139975145561,0.1286167507867917
0.12112112112112113,0.15714993098170815,0.10628333957268032,0.1338232446375629
0.12212212212212212,0.16380704231874965,0.11025363576287628,0.13891786481996293
0.12312312312312312,0.17039165210541118,0.11413309081537881,0.14390099047607352
0.12412412412412413,0.1769037162061351,0.11792251665291742,0.1487730351255192
0.12512512512512514,0.18334320237290536,0.12162273409465252,0.15353444576124686
0.12612612612612611,0.18971009004454653,0.12523457233581592,0.15818570194775372
0.12712712712712712,0.19600437014808114,0.12875886843974738,0.16272731492236292
0.12812812812812813,0.2022260449021227,0.13219646684210073,0.16715982670011753
0.12912912912912913,0.20837512762230515,0.13554821886703117,0.1714838091828481
0.13013013013013014,0.2144516425287215,0.13881498225514166,0.17569986327293563
0.13113113113113112,0.22045562455536372,0.1419976207029896,0.17980861799226
0.13213213213213212,0.22638711916154808,0.14509700341395915,0.1838107296068221
0.13313313313313313,0.23224618214530746,0.14811400466028468,0.18770688075747088
0.13413413413413414,0.23803287945874407,0.15104950335605283,0.1914977795971835
0.13513513513513514,0.24374728702532344,0.15390438264097162,0.19518415893528962
0.13613613613613612,0.24938949055909676,0.1566795294747283,0.1987667753890323
0.13713713713713713,0.25495958538583907,0.15937583424174528,0.20224640854282727
0.13813813813813813,0.26045767626608196,0.16199419036614104,0.20562386011555778
0.13913913913913914,0.2658838772200409,0.16453549393673228,0.208899953136241
0.14014014014014015,0.27123831135441123,0.16700064334188247,0.21207553112836441
0.14114114114114115,0.2765211106910208,0.16939053891402178,0.21515145730317564
0.14214214214214213,0.28173241599733645,0.17170608258367692,0.21812861376220738
0.14314314314314314,0.2868723766187906,0.1739481775428151,0.22100790070926934
0.14414414414414414,0.29194115031293766,0.17611772791735847,0.22379023567216683
0.14514514514514515,0.2969389030854066,0.17821563844868238,0.22647655273434375
0.14614614614614616,0.30186580902765026,0.18024281418394184,0.22906780177666874
0.14714714714714713,0.306722050156472,0.18220016017506602,0.23156494772954717
0.14814814814814814,0.31150781625531665,0.1840885811862485,0.23396896983552784
0.14914914914914915,0.31622330471731064,0.18590898140978784,0.23628086092257417
0.15015015015015015,0.32086872039004866,0.18766226419012066,0.23850162668814345
0.15115115115115116,0.3254442754220954,0.18934933175588475,0.24063228499419842
0.15215215215215216,0.32995018911121266,0.1909710849598787,0.24267386517329181
0.15315315315315314,0.33438668775427294,0.1925284230267439,0.24462740734580057
0.15415415415415415,0.33875400449887016,0.1940222433082488,0.24649396174844096
0.15515515515515516,0.3430523791966009,0.19545344104601337,0.24827458807412572
0.15615615615615616,0.3472820582580052,0.19682290914153433,0.24997035482324215
0.15715715715715717,0.35144329450916434,0.19813153793338256,0.2515823386664262
0.15815815815815815,0.3555363470499209,0.1993802149814068,0.2531116238188593
0.15915915915915915,0.35956148111373887,0.20056982485784447,0.2545593014261651
0.16016016016016016,0.36351896792916083,0.20170124894516994,0.2559264689619085
0.16116116116116116,0.36740908458287613,0.2027753652405757,0.2572142296367428
0.16216216216216217,0.37123211388436794,0.20379304816693677,0.25842369181921043
0.16316316316316315,0.37498834423213667,0.2047551683901383,0.2595559684682023
0.16416416416416416,0.37867806948148797,0.20566259264264075,0.26061217657708524
0.16516516516516516,0.38230158881386833,0.20651618355315637,0.261593436629479
0.16616616616616617,0.38585920660773887,0.2073167994823084,0.26250087206666817
0.16716716716716717,0.3893512323109809,0.2080652943641701,0.2633356087666361
0.16816816816816815,0.39277798031480304,0.20876251755353414,0.26409877453466457
0.16916916916916916,0.396139769829168,0.20940931367883064,0.2647914986054998
0.17017017017017017,0.3994369247596927,0.2100065225005483,0.2654149111570021
0.17117117117117117,0.40266977358603984,0.21055497877506357,0.26597014283526255
0.17217217217217218,0.4058386492417714,0.2110555121237616,0.2664583242911107
0.17317317317317318,0.40894388899565803,0.21150894690732924,0.2668805857279586
0.17417417417417416,0.4119858343344305,0.21191610210512346,0.2672380564609187
0.17517517517517517,0.41496483084697067,0.21227779119950996,0.2675318644871243
0.17617617617617617,0.4178812281099127,0.21259482206504732,0.2677631360671662
0.17717717717717718,0.42073537957466844,0.21286799686244517,0.2679329953175875
0.1781781781781782,0.4235276424558332,0.21309811193715444,0.26804256381431935
0.17917917917917917,0.4262583776209943,0.21328595772252923,0.26809296020700457
0.18018018018018017,0.4289279494819098,0.21343231864743473,0.2680852998440917
0.18118118118118118,0.4315367258870475,0.21353797304821032,0.26802069440860876
0.18218218218218218,0.4340850780154899,0.21360369308490723,0.2679002515645308
0.1831831831831832,0.4365733802721654,0.2136302446616729,0.2677250746136066
0.1841841841841842,0.4390020101844254,0.2136183873512285,0.2674962621625787
0.18518518518518517,0.44137134829993907,0.21356887432332572,0.26721490780065893
0.18618618618618618,0.44368177808588927,0.21348245227708706,0.26688209978714705
0.1871871871871872,0.4459336858294827,0.21335986137717078,0.2664989207491073
0.1881881881881882,0.44812746053973584,0.21320183519363667,0.2660664473889447
0.1891891891891892,0.45026349385054654,0.21300910064545575,0.2655857502017962
0.19019019019019018,0.4523421799250327,0.21278237794757282,0.2650578932026044
0.19119119119119118,0.454363915361117,0.2125223805614167,0.2644839336627285
0.1921921921921922,0.4563290990983808,0.21222981514882666,0.2638649218560223
0.1931931931931932,0.458238132326128,0.2119053815292542,0.26320190081418393
0.1941941941941942,0.46009141839269296,0.2115497726402118,0.26249590609130635
0.19519519519519518,0.46188936271595793,0.2111636745008667,0.26174796553747304
0.1961961961961962,0.46363237269506974,0.21074776617869762,0.2609590990812587
0.1971971971971972,0.4653208576233674,0.21030271975917336,0.26013031852104174
0.1981981981981982,0.46695522860247385,0.20982920031833174,0.25926262732494676
0.1991991991991992,0.46853589845757804,0.20932786589822605,0.2583570204393195
0.20020020020020018,0.47006328165388034,0.20879936748515826,0.2574144841055963
0.2012012012012012,0.47153779421417785,0.20824434899060185,0.256435995685399
0.2022022022022022,0.4729598536376216,0.2076634472348018,0.25542252349378325
0.2032032032032032,0.4743298788195798,0.207057291932917,0.25437502664043077
0.2042042042042042,0.4756482899726455,0.20642650568369536,0.25329445487870905
0.20520520520520522,0.4769155085487575,0.20577170396058886,0.25218174846243513
0.2062062062062062,0.47813195716241763,0.20509349510523855,0.25103783801019963
0.2072072072072072,0.4792980595150138,0.2043924803232926,0.24986364437713804
0.2082082082082082,0.4804142403202263,0.20366925368246847,0.24866007853399075
0.2092092092092092,0.48148092523051145,0.20292440211281626,0.2474280414533303
0.21021021021021022,0.48249854076465604,0.20215850540911973,0.24616842400281258
0.2112112112112112,0.4834675142363818,0.20137213623536354,0.2448821068453093
0.2122122122122122,0.48438827368400883,0.20056586013123057,0.24356996034580258
0.2132132132132132,0.4852612478011533,0.19974023552055775,0.2422328444848918
0.21421421421421422,0.4860868658684552,0.19889581372169785,0.24087160877878278
0.21521521521521522,0.48686555768633477,0.1980331389597394,0.23948709220563247
0.21621621621621623,0.48759775350874635,0.19715274838051422,0.23808012313809046
0.2172172172172172,0.48828388397795175,0.19625517206636478,0.23665151928194006
0.2182182182182182,0.4889243800602785,0.195340933053598,0.23520208762067774
0.21921921921921922,0.4895196729828626,0.1944105473515847,0.23373262436590836
0.22022022022022023,0.4900701941713759,0.19346452396345737,0.2322439149134352
0.22122122122122123,0.49057637518870845,0.19250336490834608,0.23073673380489002
0.2222222222222222,0.4910386476746198,0.19152756524511738,0.22921184469480504
0.22322322322322322,0.4914574432863372,0.19053761309756645,0.2276700003229737
0.22422422422422422,0.4918331936400884,0.189533989681002,0.22611194249198197
0.22522522522522523,0.4921663302535828,0.18851716933020968,0.22453840204979447
0.22622622622622623,0.4924572844893955,0.18748761952870696,0.2229500988772426
0.2272272272272272,0.4927064874992828,0.1864458009392882,0.2213477418803229
0.22822822822822822,0.4929143701693999,0.18539216743578857,0.21973202898716093
0.22922922922922923,0.4930813630664115,0.18432716613603617,0.21810364714952457
0.23023023023023023,0.49320789638450435,0.18325123743595584,0.21646327234877671
0.23123123123123124,0.49329439989326773,0.18216481504476323,0.2148115696061208
0.23223223223223222,0.4933413028864535,0.18106832602123957,0.21314919299705504
0.23323323323323322,0.4933490341316069,0.1799621908110267,0.2114767856698958
0.23423423423423423,0.49331802182054196,0.17884682328491008,0.2097949798682599
0.23523523523523523,0.49324869352068057,0.1777226307780584,0.20810439695739857
0.23623623623623624,0.49314147612721526,0.17659001413016906,0.20640564745425305
0.23723723723723725,0.49299679581611766,0.17544936772650144,0.20469933106114335
0.23823823823823823,0.4928150779979672,0.17430107953975238,0.20298603670296256
0.23923923923923923,0.49259674727259584,0.173145531172739,0.20126634256777454
0.24024024024024024,0.49234222738454636,0.1719830979018646,0.1995408161507113
0.24124124124124124,0.49205194117931694,0.1708141487213144,0.19781001430104772
0.24224224224224225,0.49172631056042104,0.16963904638797644,0.1960744832723753
0.24324324324324323,0.49136575644721336,0.16845814746703658,0.19433475877575135
0.24424424424424424,0.4909706987335052,0.16727180237822026,0.1925913660357268
0.24524524524524524,0.4905415562469453,0.16608035544265776,0.1908448198491608
0.24624624624624625,0.4900787467091601,0.1648841449303291,0.18909562464670815
0.24724724724724725,0.48958268669665617,0.1636835031080781,0.1873442745568985
0.24824824824824826,0.48905379160246465,0.16247875628815356,0.18559125347270422
0.24924924924924924,0.48849247559852427,0.1612702248772493,0.18383703512049565
0.2502502502502503,0.4878991515988089,0.16005822342603793,0.18208208313131546
0.25125125125125125,0.48727423122315794,0.15884306067912402,0.18032685111433722
0.25225225225225223,0.4866181247618466,0.15762503962545282,0.17857178273247398
0.25325325325325326,0.48593124114085495,0.1564044575490957,0.1768173117800007
0.25425425425425424,0.48521398788783965,0.15518160608041742,0.17506386226212922
0.2552552552552553,0.4844667710988142,0.15395677124759688,0.17331184847645353
0.25625625625625625,0.48368999540549584,0.15273023352845772,0.17156167509615172
0.25725725725725723,0.48288406394335803,0.151502267902619,0.16981373725490645
0.25825825825825827,0.48204937832034167,0.15027314390391422,0.16806842063342597
0.25925925925925924,0.4811863385862394,0.1490431256730682,0.16632610154750527
0.2602602602602603,0.48029534320274814,0.1478124720106213,0.16458714703755062
0.26126126126126126,0.47937678901415737,0.14658143643004595,0.1628519149594716
0.26226226226226224,0.47843107121870165,0.14535026721107802,0.1611207540768964
0.26326326326326327,0.4774585833405498,0.1441192074532125,0.15939400415461225
0.26426426426426425,0.4764597172024161,0.14288849512935053,0.15767199605316584
0.2652652652652653,0.4754348628988214,0.14165836313959512,0.15595505182457003
0.26626626626626626,0.4743844087699438,0.14042903936513662,0.15424348480900574
0.26726726726726724,0.473308741376111,0.13920074672226646,0.15253759973250935
0.2682682682682683,0.47220824547288487,0.13797370321645097,0.1508376928055295
0.26926926926926925,0.47108330398674414,0.13674812199646946,0.1491440518223126
0.2702702702702703,0.46993429799137565,0.13552421140861237,0.14745695626105948
0.27127127127127126,0.46876160668453326,0.1343021750508866,0.1457766773847613
0.27227227227227224,0.46756560736549324,0.13308221182725166,0.14410347834269488
0.2732732732732733,0.4663466754130794,0.13186451600184768,0.14243761427248636
0.27427427427427425,0.46510518426424774,0.1306492772531973,0.14077933240269447
0.2752752752752753,0.4638415053932565,0.12943668072839576,0.13912887215587855
0.27627627627627627,0.46255600829135735,0.1282269070972255,0.13748646525204355
0.2772772772772773,0.4612490604470685,0.12702013260623435,0.13585233581247658
0.2782782782782783,0.4599210273269754,0.125816529132728,0.13422670046386753
0.27927927927927926,0.458572272357062,0.12461626423866479,0.1326097684426819
0.2802802802802803,0.45720315690459823,0.12341950122447987,0.13100174169975842
0.28128128128128127,0.4558140402605184,0.12222639918275324,0.12940281500502904
0.2822822822822823,0.45440527962234767,0.1210371130517871,0.12781317605237352
0.2832832832832833,0.4529772300776329,0.11985179366903442,0.12623300556453
0.28428428428428426,0.45153024458786173,0.11867058782435946,0.12466247739800229
0.2852852852852853,0.45006467397292393,0.11749363831317727,0.12310175864797834
0.2862862862862863,0.44858086689601984,0.11632108398937757,0.12155100975313582
0.2872872872872873,0.4470791698490988,0.11515305981810142,0.12001038460037483
0.2882882882882883,0.44555992713876225,0.11398969692830896,0.11848003062937806
0.28928928928928926,0.44402348087263555,0.11283112266513884,0.11696008893698084
0.2902902902902903,0.4424701709462464,0.11167746064208295,0.11545069438133626
0.2912912912912913,0.44090033503032955,0.1105288307929071,0.11395197568578808
0.2922922922922923,0.4393143085586213,0.10938534942336298,0.11246405554246008
0.2932932932932933,0.4377124247161015,0.10824712926266145,0.1109870507155164
0.29429429429429427,0.4360950144276736,0.10711427951467778,0.10952107214403228
0.2952952952952953,0.43446240634732036,0.10598690590893978,0.1080662250445037
0.2962962962962963,0.43281492684765843,0.10486511075130767,0.10662260901287879
0.2972972972972973,0.43115290000995943,0.1037489929744202,0.10519031812617086
0.2982982982982983,0.42947664761458926,0.10263864818784829,0.10376944104356034
0.29929929929929927,0.42778648913185835,0.10153416872795384,0.10236006110697615
0.3003003003003003,0.4260827417133173,0.10043564370748426,0.10096225644115298
0.3013013013013013,0.42436572018343277,0.09934315906483482,0.09957610005308548
0.3023023023023023,0.42263573703169666,0.09825679761303419,0.09820165993091812
0.3033033033033033,0.4208931024051312,0.09717663908841079,0.09683899914219762
0.30430430430430433,0.4191381241011738,0.0961027601989275,0.09548817593147074
0.3053053053053053,0.41737110756098805,0.0950352346722263,0.09414924381724887
0.3063063063063063,0.41559235586312804,0.09397413330331195,0.09282225168824776
0.3073073073073073,0.4138021697176042,0.09291952400192649,0.09150724389894016
0.3083083083083083,0.41200084746032806,0.09187147183958189,0.09020426036438156
0.30930930930930933,0.41018868504790684,0.09083003909623244,0.08891333665426426
0.3103103103103103,0.40836597605284064,0.0897952853066355,0.08763450408624207
0.3113113113113113,0.40653301165904665,0.08876726730632734,0.08636778981843851
0.3123123123123123,0.40469008065776846,0.08774603927726554,0.08511321694117835
0.3133133133133133,0.4028374694438239,0.08673165279310724,0.0838708045678942
0.31431431431431434,0.40097546201219525,0.08572415686411272,0.08264056792519447
0.3153153153153153,0.3991043399549856,0.08472359798170981,0.08142251844211223
0.3163163163163163,0.3972243824586943,0.08373002016266451,0.08021666383847048
0.3173173173173173,0.3953358663018276,0.08274346499288865,0.07902300821238861
0.3183183183183183,0.39343906585285326,0.08176397167087912,0.07784155212691024
0.31931931931931934,0.39153425306845513,0.08079157705075879,0.07667229269571907
0.3203203203203203,0.3896216974921427,0.07982631568496878,0.07551522366798102
0.3213213213213213,0.3877016662531423,0.07886821986654691,0.07437033551223982
0.32232232232232233,0.38577442406561735,0.0779173196710361,0.07323761549940722
0.3233233233233233,0.3838402332281978,0.07697364299800946,0.07211704778482031
0.32432432432432434,0.381899353623798,0.07603721561218846,0.07100861348934662
0.3253253253253253,0.3799520427197527,0.07510806118419544,0.0699122907795604
0.3263263263263263,0.3779985555682248,0.07418620133088982,0.0688280549469431
0.32732732732732733,0.3760391448069196,0.07327165565532234,0.06775587848613696
0.3283283283283283,0.3740740606600832,0.07236444178629875,0.06669573117223493
0.32932932932932935,0.3721035509397599,0.07146457541752405,0.06564758013707461
0.3303303303303303,0.37012786104736706,0.0705720703463848,0.06461138994459437
0.3313313313313313,0.3681472339755001,0.0696869385122969,0.06358712266517363
0.33233233233233234,0.3661619103100342,0.06880919003467523,0.0625747379490067
0.3333333333333333,0.3641721282324857,0.06793883325050554,0.06157419309849743
0.33433433433433435,0.362178123522614,0.06707587475148946,0.06058544313963243
0.3353353353353353,0.36018012956131495,0.06622031942082729,0.05960844089240802
0.3363363363363363,0.35817837733373303,0.06537217046956334,0.05864313704022317
0.33733733733733734,0.3561730954326445,0.06453142947255519,0.057689480198306775
0.3383383383383383,0.3541645100620763,0.06369809640402813,0.05674741698113528
0.33933933933933935,0.3521528450411546,0.06287216967272413,0.05581689206885243
0.34034034034034033,0.35013832180822035,0.06205364615666742,0.05489784827271338
0.34134134134134136,0.34812115942514654,0.061242521237513614,0.05399022659951602
0.34234234234234234,0.34610157458189694,0.06043878883449372,0.053093966315040264
0.3433433433433433,0.3440797816013206,0.05964244143798125,0.052209005006513376
0.34434434434434436,0.3420559924441382,0.05885347014262443,0.05133527864405174
0.34534534534534533,0.340030416714191,0.05807186468011771,0.050472721641158014
0.34634634634634637,0.3380032616638591,0.057297613451541496,0.04962126691419355
0.34734734734734735,0.3359747321997122,0.05653070355931944,0.048780845940885165
0.3483483483483483,0.33394503088838023,0.055771120838786326,0.04795138881786065
0.34934934934934936,0.33191435796258806,0.05501884988933736,0.04713282431718513
0.35035035035035034,0.32988291132743797,0.05427387410520779,0.04632507994195034
0.35135135135135137,0.327850886566847,0.05353617570583791,0.04552808198087299
0.35235235235235235,0.32581847695019994,0.052805735765855566,0.04474175556194049
0.3533533533533533,0.32378587343919785,0.05208253424467868,0.0439660247051088
0.35435435435435436,0.3217532646948569,0.051366550015692125,0.04320081237400908
0.35535535535535534,0.3197208370847391,0.05065776089508178,0.04244604052674883
0.3563563563563564,0.3176887746903194,0.04995614367024648,0.04170163016573736
0.35735735735735735,0.31565725931455213,0.04926167412783844,0.040967501386586225
0.35835835835835833,0.3136264704896119,0.04857432708143117,0.04024357342607887
0.35935935935935936,0.31159658548477664,0.04789407639876875,0.03952976470919767
0.36036036036036034,0.3095677793145162,0.04722089502868565,0.03882599289525679
0.3613613613613614,0.30754022474671006,0.04655475502760331,0.03813217492309606
0.36236236236236236,0.30551409231104043,0.045895627585674115,0.03744822705538242
0.36336336336336333,0.3034895503075483,0.04524348305255166,0.03677406492201318
0.36436436436436437,0.3014667648153133,0.044598290962766685,0.03610960356260651
0.36536536536536535,0.2994458997013263,0.043960020060761495,0.035454757468133646
0.3663663663663664,0.29742711662947263,0.04332863832553513,0.034809440621654586
0.36736736736736736,0.29541057506967494,0.0427041129949266,0.034173566538183486
0.3683683683683684,0.2933964323071845,0.04208641058954776,0.03354704830370414
0.36936936936936937,0.291384843451985,0.04147549693631958,0.03292979861330947
0.37037037037037035,0.2893759614483631,0.04087133719169822,0.032321729808515
0.3713713713713714,0.28736993708459013,0.04027389586449637,0.03172275391372281
0.37237237237237236,0.2853669190027308,0.03968313683837943,0.031132782671843495
0.3733733733733734,0.28336705370860327,0.039099023394000065,0.030551727579129828
0.3743743743743744,0.2813704855818273,0.03852151823077654,0.029979499919152053
0.37537537537537535,0.27937735688602205,0.037950583488332024,0.02941601079600331
0.3763763763763764,0.27738780777910543,0.03738618076758615,0.028861171166689514
0.37737737737737737,0.275401976323709,0.03682827115149556,0.028314891872732284
0.3783783783783784,0.27341999849773235,0.03627681522547821,0.027777083671015834
0.3793793793793794,0.27144200820495046,0.03573177309746001,0.027247657263815395
0.38038038038038036,0.269468137285785,0.03519310441762635,0.0267265233281182
0.3813813813813814,0.2674985155281506,0.03466076839781862,0.026213592544152897
0.38238238238238237,0.2655332706784064,0.034134723830604674,0.025708775623197067
0.3833833833833834,0.2635725284524153,0.03361492910803254,0.025211983334646915
0.3843843843843844,0.26161641254668067,0.03310134224003769,0.024723126532347095
0.38538538538538536,0.25966504464959805,0.03259392087255164,0.02424211618022931
0.3863863863863864,0.2577185444527883,0.03209262230528198,0.02376886337722417
0.38738738738738737,0.2557770296625157,0.03159740350916995,0.023303279381491127
0.3883883883883884,0.25384061601120433,0.03110822114355316,0.022845275633952333
0.3893893893893894,0.25190941726901883,0.03062503157298946,0.022394763781143023
0.39039039039039036,0.2499835452555459,0.030147790883800818,0.02195165569740709
0.3913913913913914,0.248063109851548,0.0296764549002988,0.0215158635064292
0.3923923923923924,0.24614821901078177,0.029210979200705367,0.021087299602100762
0.3933933933933934,0.2442389787719197,0.02875131913278617,0.020665876668776395
0.3943943943943944,0.2423354932705004,0.028297429829170273,0.020251507700859595
0.39539539539539537,0.24043786475099282,0.02784926622239836,0.01984410602181197
0.3963963963963964,0.2385461935788986,0.027406783059656048,0.019443585302507227
0.3973973973973974,0.23666057825292608,0.026969934917236316,0.019049859579005624
0.3983983983983984,0.2347811154172379,0.02653867621472128,0.01866284326974421
0.3993993993993994,0.23290789987373905,0.026112961228857312,0.018282451192109805
0.40040040040040037,0.23104102459444187,0.025692744107178367,0.017908598578467494
0.4014014014014014,0.22918058073387693,0.025277978881340202,0.017541201091613168
0.4024024024024024,0.22732665764155313,0.024868619480174603,0.017180174839660722
0.4034034034034034,0.225479342874495,0.02446461974250136,0.016825436390408788
0.4044044044044044,0.2236387222097893,0.02406593342962804,0.016476902785131697
0.40540540540540543,0.2218048796572123,0.02367251423763239,0.01613449155187352
0.4064064064064064,0.21997789747189533,0.023284315809349865,0.01579812071821407
0.4074074074074074,0.21815785616701278,0.022901291746118213,0.01546770882351245
0.4084084084084084,0.21634483452655262,0.022523395619265862,0.015143174930674519
0.4094094094094094,0.21453890961807787,0.02215058098133782,0.014824438637393467
0.41041041041041043,0.21274015680556468,0.021782801377081773,0.01451142008694295
0.4114114114114114,0.21094864976226302,0.02142001035419261,0.01420403997848152
0.4124124124124124,0.20916446048356874,0.021062161473782703,0.013902219576870323
0.4134134134134134,0.20738765929997793,0.020709208320661254,0.013605880722082464
0.4144144144144144,0.20561831489001237,0.020361104513324957,0.01331494583811299
0.41541541541541543,0.2038564942932175,0.02001780371374573,0.013029337941486308
0.4164164164164164,0.20210226292316946,0.019679259636921076,0.012748980649322394
0.4174174174174174,0.20035568458049546,0.019345426060173754,0.0124737981869667
0.4184184184184184,0.1986168214659454,0.019016256832265155,0.012203715395236792
0.4194194194194194,0.19688573419345112,0.018691705882236453,0.011938657737230018
0.42042042042042044,0.1951624818032327,0.018371727228073453,0.011678551304763252
0.4214214214214214,0.1934471217749072,0.018056274985128518,0.011423322824412274
0.4224224224224224,0.19173971004060086,0.017745303374322008,0.011172899663160818
0.42342342342342343,0.1900403009981182,0.017438766730162314,0.010927209833707874
0.4244244244244244,0.1883489475240714,0.01713661950851919,0.010686181999374211
0.42542542542542544,0.18666570098705204,0.016838816294217684,0.01044974547868116
0.4264264264264264,0.1849906112608093,0.016545311808416452,0.010217830249571458
0.4274274274274274,0.18332372673740882,0.01625606091577847,0.009990366953283036
0.42842842842842843,0.1816650943404532,0.01597101863147432,0.009767286897916838
0.4294294294294294,0.18001475953823576,0.015690140127938124,0.009548522061636477
0.43043043043043044,0.17837276635695298,0.015413380741485128,0.009334005095596343
0.4314314314314314,0.17673915739389434,0.0151406959787046,0.009123669326533523
0.43243243243243246,0.1751139738306271,0.01487204152267041,0.008917448759060864
0.43343343343343343,0.1734972554462002,0.014607373238983756,0.00871527807767647
0.4344344344344344,0.17188904063031885,0.014346647181616268,0.008517092648474778
0.43543543543543545,0.17028936639653214,0.014089819598575248,0.008322828520580305
0.4364364364364364,0.16869826839541568,0.013836846937412606,0.008132422427320485
0.43743743743743746,0.16711578092771862,0.013587685850522169,0.007945811787102963
0.43843843843843844,0.1655419369575526,0.013342293200312438,0.00776293470407019
0.4394394394394394,0.1639767681255151,0.013100626064167509,0.007583729968478448
0.44044044044044045,0.16242030476183644,0.012862641739269653,0.007408137056830855
0.44144144144144143,0.16087257589951065,0.012628297747256267,0.007236096131798098
0.44244244244244246,0.15933360928738427,0.012397551838685628,0.0070675480418576075
0.44344344344344344,0.15780343140326947,0.012170361997401402,0.00690243432076465
0.4444444444444444,0.1562820674670089,0.011946686444679777,0.006740697186758071
0.44544544544544545,0.15476954145354016,0.011726483643270225,0.00658227954158308
0.44644644644644643,0.15326587610592934,0.011509712301259967,0.006427124969287545
0.44744744744744747,0.15177109294838242,0.011296331375789226,0.0062751777348208915
0.44844844844844844,0.1502852122992544,0.011086300076645461,0.006126382782458029
0.4494494494494494,0.14880825328401115,0.010879577869684631,0.005980685734009006
0.45045045045045046,0.14734023384817796,0.010676124480127891,0.0058380328868532505
0.45145145145145144,0.14588117077026852,0.01047589989572062,0.00569837121181016
0.45245245245245247,0.1444310796746615,0.010278864369734686,0.005561648350816739
0.45345345345345345,0.14298997504449407,0.010084978423877011,0.005427812614459793
0.4544544544544544,0.14155787023447663,0.009894202851023604,0.005296812979333598
0.45545545545545546,0.14013477748371206,0.009706498717848122,0.005168599085249914
0.45645645645645644,0.1387207079284758,0.009521827367320546,0.005043121232292558
0.4574574574574575,0.1373156716149475,0.009340150421077276,0.004920330377736093
0.45845845845845845,0.1359196775119369,0.009161429781676222,0.004800178132817523
0.45945945945945943,0.13453273352355044,0.008985627634714444,0.004682616759380087
0.46046046046046046,0.1331548465018375,0.008812706450850971,0.004567599166378722
0.46146146146146144,0.1317860222594025,0.008642628987704404,0.004455078906279164
0.4624624624624625,0.13042626558195325,0.008475358291621049,0.004345010171305397
0.46346346346346345,0.12907558024085541,0.008310857699363128,0.0042373477896155975
0.46446446446446443,0.12773396900560519,0.008149090839658646,0.004132047221331314
0.46546546546546547,0.12640143365628798,0.007990021634660227,0.004029064554473605
0.46646646646646645,0.12507797499599338,0.007833614301304248,0.003928356500814578
0.4674674674674675,0.12376359286316485,0.007679833352535859,0.003829880391591489
0.46846846846846846,0.12245828614394805,0.007528643598477602,0.003733594173178645
0.4694694694694695,0.12116205278445302,0.0073800101474643665,0.0036394564026300813
0.47047047047047047,0.1198748898030002,0.007233898406994399,0.0035474262431591796
0.47147147147147145,0.11859679330231598,0.0070902740845992795,0.003457463459538568
0.4724724724724725,0.1173277584816621,0.006949103188575112,0.003369528413403877
0.47347347347347346,0.11606777964895465,0.0068103520286886265,0.0032835820585142006
0.4744744744744745,0.11481685023279775,0.006673987216744948,0.0031995859359241763
0.4754754754754755,0.11357496279449264,0.006539975667072984,0.0031175021690919014
0.47647647647647645,0.11234210903999586,0.006408284596959746,0.0030372934589433243
0.4774774774774775,0.11111827983180245,0.006278881526951441,0.0029589230788438226
0.47847847847847846,0.10990346520082639,0.0061517342811237,0.0028823548695640078
0.4794794794794795,0.10869765435817591,0.006026810987232567,0.002807553234156268
0.4804804804804805,0.10750083570691005,0.0059040800767971024,0.002734483132785126
0.48148148148148145,0.10631299685374307,0.0057835102851355735,0.0026631100775531547
0.4824824824824825,0.10513412462066807,0.005665070651273085,0.002593400127228973
0.48348348348348347,0.10396420505655679,0.0055487305178334445,0.0025253198819887857
0.4844844844844845,0.10280322344869264,0.0054344595308142285,0.002458836478082871
0.4854854854854855,0.10165116433423349,0.005322227639315669,0.002393917582497851
0.48648648648648646,0.10050801151165567,0.005212005095214023,0.002330531387587653
0.4874874874874875,0.09937374805208932,0.005103762452725702,0.0022686466056478505
0.48848848848848847,0.09824835631064865,0.004997470567957629,0.0022082324635139816
0.4894894894894895,0.09713181793766767,0.004893100598361677,0.002149258697102141
0.4904904904904905,0.09602411388989074,0.004790624002137367,0.0020916955459440167
0.49149149149149146,0.09492522444161478,0.004690012537587052,0.0020355137477214846
0.4924924924924925,0.09383512919573667,0.004591238262382724,0.001980684532750354
0.4934934934934935,0.0927538070947882,0.004494273532813731,0.0019271796184952006
0.4944944944944945,0.0916812364318742,0.004399091002953881,0.0018749712040520006
0.4954954954954955,0.09061739486155962,0.004305663623781708,0.0018240319646281034
0.4964964964964965,0.08956225941070728,0.004213964642259427,0.0017743350460290852
0.4974974974974975,0.08851580648922908,0.004123967600335732,0.0017258540591189586
0.4984984984984985,0.08747801190079407,0.004035646333931053,0.0016785630743201274
0.4994994994994995,0.08644885085347664,0.00394897497185398,0.001632436616078703
0.5005005005005005,0.08542829797031315,0.0038639279346732724,0.0015874496573478059
0.5015015015015015,0.0844163272998335,0.0037804799335616757,0.0015435776140930724
0.5025025025025025,0.08341291232649084,0.0036986059690644613,0.0015007963397792867
0.5035035035035035,0.08241802598105585,0.003618281329865747,0.0014590821198876558
0.5045045045045045,0.081431640650929,0.0035394815914773226,0.001418411666435082
0.5055055055055055,0.08045372819038987,0.0034621826149106028,0.0013787621125080918
0.5065065065065065,0.07948425993078634,0.0033863605452975065,0.0013401110068163025
0.5075075075075075,0.07852320669065382,0.003311991810493131,0.0013024363082636548
0.5085085085085085,0.07757053878576259,0.0032390531196124783,0.0012657163805305238
0.5095095095095095,0.07662622603910685,0.0031675214615609626,0.0012299299866760371
0.5105105105105106,0.07569023779082218,0.003097374103508743,0.001195056283774809
0.5115115115115115,0.07476254290803364,0.003028588589362169,0.001161074817565888
0.5125125125125125,0.0738431097946417,0.0029611427381641686,0.0011279655171183567
0.5135135135135135,0.07293190640102765,0.0028950146425010814,0.0010957086895431178
0.5145145145145145,0.07202890023371133,0.00283018266685664,0.001064285014709121
0.5155155155155156,0.07113405836491293,0.0027666254459566275,0.0010336755400066622
0.5165165165165165,0.07024734744207306,0.0027043218830649085,0.0010038616751275597
0.5175175175175175,0.0693687336972788,0.0026432511482799015,0.0009748251868741953
0.5185185185185185,0.06849818295664001,0.002583392676779317,0.0009465481940105214
0.5195195195195195,0.06763566064958293,0.0025247261670648946,0.0009190131621370501
0.5205205205205206,0.06678113181808243,0.0024672315791709476,0.000892202898598482
0.5215215215215215,0.06593456112580998,0.0024108891328518123,0.0008661005474293049
0.5225225225225225,0.06509591286723149,0.0023556793057553094,0.0008406895843373619
0.5235235235235235,0.06426515097661634,0.002301582831572002,0.0008159538117069598
0.5245245245245245,0.06344223903698754,0.0022485806981678014,0.0007918773536679247
0.5255255255255256,0.06262714028899063,0.0021966541456941435,0.0007684446511664333
0.5265265265265265,0.06181981763970068,0.002145784664687511,0.0007456404571044573
0.5275275275275275,0.061020233671350566,0.002095953994148525,0.000723449831499412
0.5285285285285285,0.06022835064999299,0.00204714411961171,0.0007018581366975418
0.5295295295295295,0.05944413053408959,0.0019993372711897273,0.0006808510326063999
0.5305305305305306,0.05866753498302257,0.001952515921619602,0.0006604144719959404
0.5315315315315315,0.0578985253655393,0.0019066627842798667,0.0006405346958153757
0.5325325325325325,0.05713706276813424,0.0018617608112150297,0.0006211982285673212
0.5335335335335335,0.0563831080033379,0.0018177931911231848,0.0006023918737236844
0.5345345345345345,0.05563662161794358,0.001774743347362051,0.0005841027091704198
0.5355355355355356,0.05489756390117351,0.0017325949359288106,0.0005663180827160108
0.5365365365365365,0.054165894892751254,0.001691331843428845,0.0005490256076257083
0.5375375375375375,0.05344157439091868,0.0016509381850482452,0.0005322131582106149
0.5385385385385385,0.05272456196036712,0.0016113983025065615,0.0005158688654609556
0.5395395395395395,0.05201481694011001,0.0015726967620215415,0.0004999811127126552
0.5405405405405406,0.05131229845126817,0.0015348183522392311,0.0004845385313720918
0.5415415415415415,0.050616965404798986,0.0014977480821931621,0.00046952999668592454
0.5425425425425425,0.049928776509130524,0.0014614711792235724,0.000454944623539566
0.5435435435435435,0.04924769027774789,0.001425973086927712,0.00044077176232626414
0.5445445445445445,0.048573665036684366,0.0013912394630772873,0.00042700099483594656
0.5455455455455456,0.04790665893195989,0.0013572561775536673,0.00041362213022066996
0.5465465465465466,0.04724662993693274,0.0013240093102677708,0.0004006252009693956
0.5475475475475475,0.046593535859576374,0.001291485149086835,0.0003880004589635888
0.5485485485485485,0.04594733434970122,0.0012596701877582994,0.00037573837155258083
0.5495495495495496,0.04530798290608651,0.0012285511238312452,0.00036382961770442535
0.5505505505505506,0.04467543888354708,0.001198114856580501,0.00035226508416097424
0.5515515515515516,0.0440496594999229,0.0011683484849276393,0.000341035861686656
0.5525525525525525,0.04343060184300063,0.0011392393053697436,0.0003301332413292446
0.5535535535535535,0.04281822287736303,0.0011107748099086212,0.00031954871074457714
0.5545545545545546,0.042212479451165796,0.0010829426839737977,0.0003092739505614617
0.5555555555555556,0.04161332830282971,0.0010557308043546154,0.00029930083079121594
0.5565565565565566,0.04102072606768559,0.0010291272371474314,0.0002896214072931613
0.5575575575575575,0.040434629284521906,0.0010031202356810542,0.0002802279182732015
0.5585585585585585,0.03985499440207296,0.0009776982384674948,0.00027111278084301915
0.5595595595595596,0.03928177778543862,0.0009528498671469432,0.00026226858760614036
0.5605605605605606,0.0387149357224168,0.0009285639244469568,0.0002536881033161631
0.5615615615615616,0.03815442442978223,0.0009048293921329886,0.00024536426155696844
0.5625625625625625,0.037600200059480615,0.0008816354289824524,0.0002372901614797751
0.5635635635635635,0.03705221870475728,0.0008589713687428002,0.0002294590645812722
0.5645645645645646,0.03651043640621654,0.0008368267181264599,0.0002218643915441465
0.5655655655655656,0.03597480915779583,0.0008151911547826796,0.00021449971909048848
0.5665665665665666,0.035445292912691606,0.0007940545252917985,0.0002073587769013674
0.5675675675675675,0.034921843589192925,0.00077340684316618,0.00020043544459080742
0.5685685685685685,0.03440441707645259,0.0007532382868620235,0.00019372374869530695
0.5695695695695696,0.033892969240197024,0.0007335391977918437,0.0001872178597375207
0.5705705705705706,0.03338745592834824,0.0007143000783489395,0.00018091208930948177
0.5715715715715716,0.0328878329765816,0.0006955115899427433,0.00017480088721155695
0.5725725725725725,0.0323940562138314,0.0006771645510503799,0.00016887883864868947
0.5735735735735735,0.03190608146769347,0.0006592499352564563,0.0001631406614299724
0.5745745745745746,0.03142386456977864,0.0006417588693223841,0.00015758120325348735
0.5755755755755756,0.03094736136100229,0.0006246826312641396,0.00015219543900890642
0.5765765765765766,0.030476527696788214,0.0006080126484289128,0.00014697846813604976
0.5775775775775776,0.030011319452209806,0.0005917404955972927,0.00014192551200831183
0.5785785785785785,0.029551692527070905,0.0005758578930805669,0.00013703191137737214
0.5795795795795796,0.029097602850897353,0.0005603567048451108,0.0001322931238461056
0.5805805805805806,0.028649006387893916,0.0005452289366392193,0.00012770472139345124
0.5815815815815816,0.02820585914178597,0.0005304667341274882,0.00012326238791726674
0.5825825825825826,0.027768117160638095,0.0005160623810500642,0.00011896191684868107
0.5835835835835835,0.027335736541579392,0.0005020082973807849,0.000114799208784655
0.5845845845845846,0.02690867343546932,0.0004882970375086337,0.00011077026916517241
0.5855855855855856,0.026486884051490245,0.00047492128842008263,0.00010687120599017774
0.5865865865865866,0.02607032466168313,0.0004618738679056378,0.000103098227584697
0.5875875875875876,0.025658951605407765,0.00044914772277482307,9.944764037950193e-05
0.5885885885885885,0.02525272129373901,0.00043673592707138553,9.59158467523924e-05
0.5895895895895896,0.024851590213804897,0.00042463168033579635,9.249934290211925e-05
0.5905905905905906,0.024455514933033218,0.000412828305834001,8.9194716745844e-05
0.5915915915915916,0.02406445210336816,0.0004013192488392381,8.599864587011119e-05
0.5925925925925926,0.023678358465395233,0.00039009807490830717,8.290789551268496e-05
0.5935935935935935,0.02329719085240889,0.00037915846817360155,7.991931657280738e-05
0.5945945945945946,0.022920906194416224,0.00036849422965867795,7.702984368007648e-05
0.5955955955955956,0.02254946152208137,0.00035809927558383414,7.423649325866144e-05
0.5965965965965966,0.022182813970586412,0.0003479676357158734,7.15363616698994e-05
0.5975975975975976,0.021820920783462316,0.00033809345172075567,6.892662336888122e-05
0.5985985985985985,0.021463739316310626,0.0003284709755122517,6.64045290819093e-05
0.5995995995995996,0.021111227040507163,0.00031909456763812294,6.3967404046128e-05
0.6006006006006006,0.0207633415468107,0.0003099586956747391,6.161264625648144e-05
0.6016016016016016,0.020420040548924323,0.00030105793263213165,5.933772477284549e-05
0.6026026026026026,0.020081281886988656,0.00029238695537148196,5.714017802826987e-05
0.6036036036036035,0.019747023531021313,0.00028394054304548,5.50176121882906e-05
0.6046046046046046,0.019417223584276444,0.0002757135755508955,5.2967699548434055e-05
0.6056056056056056,0.019091840286566297,0.00026770103199424966,5.098817694149105e-05
0.6066066066066066,0.018770832017501293,0.0002598979891585973,4.907684419674929e-05
0.6076076076076076,0.0184541572996757,0.00025229962001294126,4.723156260943995e-05
0.6086086086086087,0.018141774801810007,0.0002449011922158739,4.545025345636944e-05
0.6096096096096096,0.017833643341794714,0.00023769806664497573,4.373089653353368e-05
0.6106106106106106,0.017529721889723238,0.00023068569592910038,4.2071528731701946e-05
0.6116116116116116,0.017229969570818238,0.00022385962300197626,4.0470242624879305e-05
0.6126126126126126,0.016934345668335737,0.00021721547968245325,3.8925185100735504e-05
0.6136136136136137,0.016642809626381094,0.00021074898523743002,3.743455600768719e-05
0.6146146146146146,0.016355321052700544,0.0002044559450136152,3.599660685238426e-05
0.6156156156156156,0.01607183972136994,0.00019833224901599777,3.460963948564988e-05
0.6166166166166166,0.015792325575477273,0.00019237387055692778,3.32720048590307e-05
0.6176176176176176,0.015516738729699053,0.00018657686489276237,3.1982101765581916e-05
0.6186186186186187,0.01524503947285849,0.00018093736788804549,3.0738375647043625e-05
0.6196196196196196,0.014977188270397734,0.00017545159468213,2.9539317389915e-05
0.6206206206206206,0.014713145766816815,0.00017011583838044686,2.8383462177039576e-05
0.6216216216216216,0.014452872788045523,0.00016492646875798656,2.7269388337636258e-05
0.6226226226226226,0.014196330343766217,0.0001598799309854293,2.619571625084305e-05
0.6236236236236237,0.013943479629661581,0.0001549727443419524,2.516110723260745e-05
0.6246246246246246,0.013694282029633076,0.00015020150097577734,2.4164262497849975e-05
0.6256256256256256,0.013448699117958318,0.0001455628646702678,2.3203922092429607e-05
0.6266266266266266,0.01320669266138963,0.00014105356961513493,2.2278863899716228e-05
0.6276276276276276,0.012968224621197288,0.00013667041919096512,2.1387902613634324e-05
0.6286286286286287,0.012733257155163047,0.00013241028479460404,2.052988879519546e-05
0.6296296296296297,0.012501752619518136,0.00012827010463456467,1.970370789394771e-05
0.6306306306306306,0.012273673570855737,0.0001242468825979337,1.8908279336482536e-05
0.6316316316316316,0.012048982767930205,0.00012033768706687376,1.8142555595401788e-05
0.6326326326326326,0.011827643173467406,0.0001165396498070681,1.7405521314461936e-05
0.6336336336336337,0.011609617955898655,0.00011284996483040821,1.669619243194198e-05
0.6346346346346347,0.011394870491030051,0.00010926588730186815,1.6013615336873954e-05
0.6356356356356356,0.011183364363685389,0.0001057847324335004,1.535686602194275e-05
0.6366366366366366,0.010975063369291993,0.00010240387442039811,1.4725049295227777e-05
0.6376376376376376,0.010769931515410835,9.912074536155835e-05,1.4117297971960596e-05
0.6386386386386387,0.01056793302321224,9.593283420916698e-05,1.3532772105806501e-05
0.6396396396396397,0.010369032328932715,9.283768575163442e-05,1.2970658228805831e-05
0.6406406406406406,0.010173194085240977,8.983289956576712e-05,1.2430168625510163e-05
0.6416416416416416,0.009980383162584872,8.691612902467227e-05,1.1910540590909235e-05
0.6426426426426426,0.009790564650498101,8.40850802945603e-05,1.1411035750086285e-05
0.6436436436436437,0.009603703858818813,8.133751134797862e-05,1.0930939356335045e-05
0.6446446446446447,0.009419766318911948,7.867123101346074e-05,1.0469559630132963e-05
0.6456456456456456,0.009238717784812556,7.608409800030635e-05,1.0026227099668716e-05
0.6466466466466466,0.009060524234320466,7.357401997110102e-05,9.600293958911266e-06
0.6476476476476476,0.008885151870088759,7.113895261223746e-05,9.191133471198043e-06
0.6486486486486487,0.008712567120615189,6.877689871020998e-05,8.79813932397333e-06
0.6496496496496497,0.008542736641226956,6.64859072516677e-05,8.42072506790359e-06
0.6506506506506506,0.008375627314997303,6.426407254656041e-05,8.058323519133381e-06
0.6516516516516516,0.008211206253649905,6.210953334018221e-05,7.710386206394304e-06
0.6526526526526526,0.008049440798365781,6.002047194741955e-05,7.376382835877493e-06
0.6536536536536537,0.007890298520626393,5.79951134185297e-05,7.055800717248317e-06
0.6546546546546547,0.007733747222922416,5.603172468027218e-05,6.7481442900252375e-06
0.6556556556556556,0.007579754939502248,5.412861373677025e-05,6.452934584011416e-06
0.6566566566566566,0.007428289937022603,5.228412881863598e-05,6.1697087287981844e-06
0.6576576576576576,0.007279320715191329,5.049665762468791e-05,5.898019485472972e-06
0.6586586586586587,0.007132816007344056,4.876462650393876e-05,5.637434761895932e-06
0.6596596596596597,0.006988744781015077,4.708649968709899e-05,5.387537156620326e-06
0.6606606606606606,0.006847076238419847,4.546077853628816e-05,5.147923529458254e-06
0.6616616616616616,0.006707779816948589,4.388600075966309e-05,4.91820454495695e-06
0.6626626626626626,0.006570825189581964,4.2360739715086027e-05,4.69800426539102e-06
0.6636636636636637,0.006436182265288748,4.088360363518895e-05,4.486959730432005e-06
0.6646646646646647,0.0063038211893926555,3.9453234946584814e-05,4.2847205747875705e-06
0.6656656656656657,0.00617371234386388,3.806830954711238e-05,4.0909486047624455e-06
0.6666666666666666,0.0060458263476090846,3.6727536112168835e-05,3.905317459196311e-06
0.6676676676676676,0.005920134056726756,3.5429655405483373e-05,3.7275122068969324e-06
0.6686686686686687,0.005796606564698381,3.417343962230923e-05,3.5572290109087135e-06
0.6696696696696697,0.005675215202556982,3.295769171685059e-05,3.3941747601407e-06
0.6706706706706707,0.005555931539029224,3.17812447547805e-05,3.238066752953017e-06
0.6716716716716716,0.005438727380628894,3.064296126931154e-05,3.088632346326392e-06
0.6726726726726726,0.00532357477173262,2.954173265301563e-05,2.945608643667441e-06
0.6736736736736737,0.005210445994583424,2.8476478495464974e-05,2.8087421894973374e-06
0.6746746746746747,0.005099313569320696,2.744614602256945e-05,2.677788642380108e-06
0.6756756756756757,0.004990150253911585,2.6449709475517835e-05,2.5525125133540882e-06
0.6766766766766766,0.004882929044101703,2.54861695183628e-05,2.432686855513566e-06
0.6776776776776777,0.004777623173299661,2.455455268424167e-05,2.3180929868971134e-06
0.6786786786786787,0.004674206112451174,2.365391077674417e-05,2.2085202320276665e-06
0.6796796796796797,0.004572651569852093,2.2783320335006962e-05,2.103765656125134e-06
0.6806806806806807,0.004472933490984765,2.194188208837211e-05,2.003633803537852e-06
0.6816816816816816,0.004375026058251574,2.1128720397722844e-05,1.907936448608538e-06
0.6826826826826827,0.00427890369073558,2.0342982745447102e-05,1.8164923645258568e-06
0.6836836836836837,0.0041845410438983155,1.9583839206527287e-05,1.7291270852926033e-06
0.6846846846846847,0.004091913009272252,1.8850481944276964e-05,1.6456726719127346e-06
0.6856856856856857,0.004000994714109529,1.8142124711406638e-05,1.5659675096646453e-06
0.6866866866866866,0.003911761520985824,1.745800234731476e-05,1.4898560793952242e-06
0.6876876876876877,0.0038241890274144374,1.6797370306687043e-05,1.4171887487979262e-06
0.6886886886886887,0.0037382530654075374,1.6159504189205975e-05,1.3478215887818834e-06
0.6896896896896897,0.0036539297010032,1.554369926015653e-05,1.2816161594209063e-06
0.6906906906906907,0.0035711952337900144,1.4949270003894455e-05,1.2184393314296216e-06
0.6916916916916916,0.0034900261963801693,1.4375549682643651e-05,1.1581630989798697e-06
0.6926926926926927,0.003410399353868332,1.3821889873089077e-05,1.100664404507512e-06
0.6936936936936937,0.0033322917032632127,1.3287660058702855e-05,1.0458249666278618e-06
0.6946946946946947,0.003255680472902478,1.2772247211412235e-05,9.935311069408925e-07
0.6956956956956957,0.003180543121824364,1.227505535195128e-05,9.436735939338803e-07
0.6966966966966966,0.003106857339111757,1.1795505151512842e-05,8.961474826651994e-07
0.6976976976976977,0.0030346010432655834,1.1333033560045891e-05,8.508519808714254e-07
0.6986986986986987,0.0029637523814594058,1.0887093373268542e-05,8.076902688891607e-07
0.6996996996996997,0.0028942897288575242,1.045715287206761e-05,7.665693757541447e-07
0.7007007007007007,0.002826191687866908,1.004269545479275e-05,7.274000428658667e-07
0.7017017017017017,0.002759437087372918,9.643219239352518e-06,6.900965920930702e-07
0.7027027027027027,0.0026940049819625944,9.258236739695391e-06,6.545767810006708e-07
0.7037037037037037,0.002629874651111752,8.887274481894636e-06,6.207616987108366e-07
0.7047047047047047,0.0025670255983558654,8.529872661533489e-06,5.885756182433255e-07
0.7057057057057057,0.002505437550466727,8.18558483106635e-06,5.579459199100967e-07
0.7067067067067067,0.0024450904565336273,7.853977530336564e-06,5.288029292227492e-07
0.7077077077077077,0.0023859644871264685,7.534629977046237e-06,5.010798356241963e-07
0.7087087087087087,0.0023280400333529627,7.2271337576701455e-06,4.747125939008612e-07
0.7097097097097097,0.002271297705933817,6.931092495721103e-06,4.4963979939360854e-07
0.7107107107107107,0.0022157183342790265,6.6461215519897365e-06,4.2580258985402963e-07
0.7117117117117117,0.0021612829654877874,6.371847732111746e-06,4.03144570171321e-07
0.7127127127127127,0.0021079728633794925,6.10790898747382e-06,3.816117095656324e-07
0.7137137137137137,0.002055769507502969,5.853954128109962e-06,3.6115224100186083e-07
0.7147147147147147,0.002004654592090871,5.609642536041903e-06,3.4171658680470784e-07
0.7157157157157157,0.001954610025030501,5.3746439097057674e-06,3.232572716171944e-07
0.7167167167167167,0.0019056179268213125,5.148637963525715e-06,3.0572884046620175e-07
0.7177177177177178,0.0018576606294926634,4.931314189215996e-06,2.8908778637593e-07
0.7187187187187187,0.0018107206755106908,4.722371595100583e-06,2.732924564430306e-07
0.7197197197197197,0.0017647808166945111,4.521518440547823e-06,2.583030127567554e-07
0.7207207207207207,0.0017198240130764653,4.328472005044048e-06,2.4408132714981434e-07
0.7217217217217217,0.0016758334317721335,4.142958333730462e-06,2.3059093301469602e-07
0.7227227227227228,0.0016327924458663379,3.9647120213537335e-06,2.177969562477955e-07
0.7237237237237237,0.00159068463319878,3.793475950697456e-06,2.0566605729577248e-07
0.7247247247247247,0.0015494937752109639,3.6290011034001424e-06,1.9416635654856407e-07
0.7257257257257257,0.0015092038557766863,3.471046304603931e-06,1.83267383047081e-07
0.7267267267267267,0.001469799059966359,3.3193780428764086e-06,1.7294001897205646e-07
0.7277277277277278,0.0014312637728528532,3.173770219522254e-06,1.6315645190445593e-07
0.7287287287287287,0.0013935825782680489,3.0340039895992987e-06,1.538901028830253e-07
0.7297297297297297,0.0013567402575733745,2.8998675112301697e-06,1.4511559420782305e-07
0.7307307307307307,0.0013207217884183553,2.771155804159875e-06,1.3680869992427347e-07
0.7317317317317317,0.001285512343458306,2.64767050750514e-06,1.2894628098614191e-07
0.7327327327327328,0.0012510972890804606,2.5292197234350056e-06,1.2150626083062832e-07
0.7337337337337337,0.0012174621841258837,2.41561781955113e-06,1.144675672026807e-07
0.7347347347347347,0.0011845927786036103,2.306685264352737e-06,1.0781009263105545e-07
0.7357357357357357,0.001152475012371701,2.2022484436057255e-06,1.015146675609202e-07
0.7367367367367368,0.0011210950138182962,2.1021394871478805e-06,9.55630037324795e-08
0.7377377377377378,0.0010904390985508883,2.006196113457648e-06,8.993765887588268e-08
0.7387387387387387,0.0010604937680647186,1.914261463120681e-06,8.462201628312016e-08
0.7397397397397397,0.0010312457083849758,1.8261839338507002e-06,7.960023551412121e-08
0.7407407407407407,0.0010026817887212047,1.7418170457084159e-06,7.48572168696171e-08
0.7417417417417418,0.0009747890601314868,1.661019265686292e-06,7.03785854039296e-08
0.7427427427427428,0.0009475547541064611,1.5836538869162808e-06,6.615064296333628e-08
0.7437437437437437,0.000920966281258595,1.5095888572513871e-06,6.21603406525395e-08
0.7447447447447447,0.000895011229899545,1.4386966675772328e-06,5.839526884265922e-08
0.7457457457457457,0.0008696773646477141,1.3708542023760373e-06,5.484360388052778e-08
0.7467467467467468,0.0008449526250784434,1.3059426038353195e-06,5.1494102537574804e-08
0.7477477477477478,0.0008208251242809439,1.2438471590492384e-06,4.8336059155218436e-08
0.7487487487487487,0.0007972831474658548,1.184457157910046e-06,4.5359306088954554e-08
0.7497497497497497,0.0007743151505665846,1.127665769651287e-06,4.2554155754714884e-08
0.7507507507507507,0.0007519097588073453,1.0733699402631913e-06,3.991141106496343e-08
0.7517517517517518,0.0007300557652907269,1.021470261930446e-06,3.74223212418201e-08
0.7527527527527528,0.000708742129573503,9.718708662287412e-07,3.507858115092688e-08
0.7537537537537538,0.0006879579762129051,9.244793048868161e-07,3.2872284005946995e-08
0.7547547547547547,0.0006676925933799538,8.792064594143056e-07,3.079593646759804e-08
0.7557557557557557,0.0006479354313801977,8.359664311896609e-07,2.8842417787444674e-08
0.7567567567567568,0.0006286761012257447,7.946764186694821e-07,2.7004960712062598e-08
0.7577577577577578,0.0006099043731957465,7.552566498869595e-07,2.5277147930324873e-08
0.7587587587587588,0.0005916101753855596,7.176302641020982e-07,2.3652889202807614e-08
0.7597597597597597,0.0005737835922556833,6.817232316436161e-07,2.2126412924095007e-08
0.7607607607607607,0.0005564148631789223,6.474642475495784e-07,2.069222682088423e-08
0.7617617617617618,0.0005394943809939878,6.14784662511525e-07,1.934514282098121e-08
0.7627627627627628,0.000523012690537783,5.836183785135063e-07,1.808023064597819e-08
0.7637637637637638,0.0005069604872007805,5.539017875477725e-07,1.6892824916681093e-08
0.7647647647647647,0.0004913286154673013,5.255736585940696e-07,1.5778501838425996e-08
0.7657657657657657,0.00047610806743647593,4.985750878816475e-07,1.4733074538142432e-08
0.7667667667667668,0.0004612899813922766,4.7284940807301723e-07,1.3752570415803689e-08
0.7677677677677678,0.0004468656403200377,4.483421041090452e-07,1.2833234253051273e-08
0.7687687687687688,0.00043282647045606026,4.250007676898093e-07,1.1971510227581916e-08
0.7697697697697697,0.0004191640398227836,4.027750002411068e-07,1.1164032143184954e-08
0.7707707707707707,0.00040587005677372723,3.816163620662394e-07,1.040762120929628e-08
0.7717717717717718,0.0003929363685271081,3.6147829196586656e-07,9.699262726314828e-09
0.7727727727727728,0.00038035495971699973,3.42316060830683e-07,9.036116743743605e-09
0.7737737737737738,0.00036811795092805966,3.2408669081718244e-07,8.415490748703292e-09
0.7747747747747747,0.00035621759723269975,3.067488898444992e-07,7.834841442289076e-09
0.7757757757757757,0.0003446462867524591,2.9026302983403696e-07,7.291773185258421e-09
0.7767767767767768,0.0003333965391851823,2.7459104523508415e-07,6.784011574723081e-09
0.7777777777777778,0.000322461004380159,2.596963910583838e-07,6.309419653405257e-09
0.7787787787787788,0.000311832460859085,2.4554402111576223e-07,5.865974372909477e-09
0.7797797797797797,0.0003015038143883153,2.3210027766396024e-07,5.451765927588781e-09
0.7807807807807807,0.0002914680965431238,2.1933288896214265e-07,5.065007524507337e-09
0.7817817817817818,0.00028171846323976624,2.0721090909781026e-07,4.7039907524748514e-09
0.7827827827827828,0.000272248193314617,1.9570464537821408e-07,4.3671237737186175e-09
0.7837837837837838,0.00026305068709109314,1.8478563834634087e-07,4.052898683326589e-09
0.7847847847847848,0.0002541194649454681,1.7442662203492887e-07,3.759893285604221e-09
0.7857857857857857,0.0002454481658744623,1.6460145246810498e-07,3.4867719822528898e-09
0.7867867867867868,0.0002370305460821509,1.552850892316826e-07,3.2322746701396454e-09
0.7877877877877878,0.00022886047754244743,1.464535404060996e-07,2.9952089697360407e-09
0.7887887887887888,0.00022093194662842208,1.3808384813351893e-07,2.7744728736678326e-09
0.7897897897897898,0.00021323905263548326,1.30154010902217e-07,2.5690103377939977e-09
0.7907907907907907,0.00020577600643045812,1.2264298643316351e-07,2.3778361502024836e-09
0.7917917917917918,0.00019853712902073717,1.1553062839730899e-07,2.200015947195766e-09
0.7927927927927928,0.00019151685016915998,1.0879766021432147e-07,2.0346870854837107e-09
0.7937937937937938,0.00018470970702466616,1.0242564796314468e-07,1.881029776384935e-09
0.7947947947947948,0.000178110342686999,9.639696130214759e-08,1.7382684180944352e-09
0.7957957957957957,0.00017171350487954484,9.069474948830702e-08,1.6056878049397483e-09
0.7967967967967968,0.00016551404452691543,8.530290185326805e-08,1.482597822288767e-09
0.7977977977977978,0.00015950691445776322,8.020601804936689e-08,1.3683802979613802e-09
0.7987987987987988,0.000153687167949057,7.53894036087388e-08,1.2624288281415375e-09
0.7997997997997998,0.00014804995745798522,7.083900666060572e-08,1.1641798636219391e-09
0.8008008008008007,0.00014259053322396298,6.654140660700136e-08,1.0731198152313937e-09
0.8018018018018018,0.0001373042419299253,6.248380923778996e-08,9.887586305268314e-10
0.8028028028028028,0.00013218652539781495,5.865398544635525e-08,9.106229104105523e-10
0.8038038038038038,0.00012723291922256408,5.50402741161804e-08,8.382936567130628e-10
0.8048048048048048,0.00012243905146491763,5.163155858411983e-08,7.713596428260416e-10
0.8058058058058059,0.00011780064136091006,4.84172373305114e-08,7.09453384928338e-10
0.8068068068068068,0.00011331349797916168,4.538719355906551e-08,6.522207218750964e-10
0.8078078078078078,0.00010897351894345597,4.253178942370539e-08,5.993248120006456e-10
0.8088088088088088,0.000104776689135333,3.984184049343753e-08,5.504627864638678e-10
0.8098098098098098,0.00010071907939601665,3.7308599765140116e-08,5.05347541590595e-10
0.8108108108108109,9.679684528585142e-05,3.492372835367519e-08,4.637108474980778e-10
0.8118118118118118,9.300622579422324e-05,3.2679309258654143e-08,4.2529424426618334e-10
0.8128128128128128,8.934354205858419e-05,3.056777475585193e-08,3.8987102435328325e-10
0.8138138138138138,8.580519617562565e-05,2.8581965905161155e-08,3.572275808494396e-10
0.8148148148148148,8.238766989077106e-05,2.671503063211844e-08,3.271567461382574e-10
0.8158158158158159,7.908752340313185e-05,2.496048079336788e-08,2.994600123429336e-10
0.8168168168168168,7.590139412672059e-05,2.331213311279612e-08,2.73975286901873e-10
0.8178178178178178,7.28259954694277e-05,2.1764121171941042e-08,2.5053226160309805e-10
0.8188188188188188,6.985811565707323e-05,2.031085943876576e-08,2.289690659296184e-10
0.8198198198198198,6.699461648529415e-05,1.8947062363494638e-08,2.0916224308109577e-10
0.8208208208208209,6.423243216513441e-05,1.7667686869060617e-08,1.9095658387868752e-10
0.8218218218218218,6.156856812866707e-05,1.646796121690386e-08,1.7424683917965922e-10
0.8228228228228228,5.900009987169774e-05,1.534336457886809e-08,1.5891488125419073e-10
0.8238238238238238,5.6524171766714204e-05,1.4289587735305531e-08,1.4485168620126387e-10
0.8248248248248248,5.413799591980073e-05,1.330255905429567e-08,1.3195866621629193e-10
0.8258258258258259,5.183885104553809e-05,1.2378413627445184e-08,1.2015477501847727e-10
0.8268268268268268,4.962408132369589e-05,1.151348372196992e-08,1.0933587368811004e-10
0.8278278278278278,4.749109525037376e-05,1.0704314323817243e-08,9.943557088831767e-11
0.8288288288288288,4.543736455930869e-05,9.947603185622711e-09,9.037925963184534e-11
0.8298298298298298,4.346042310587883e-05,9.240244125408026e-09,8.209743995735153e-11
0.8308308308308309,4.155786576642839e-05,8.579300603273055e-09,7.453193617834586e-11
0.8318318318318318,3.972734736024108e-05,7.961989734184272e-09,6.762190807307888e-11
0.8328328328328328,3.796658157151356e-05,7.3856680771200445e-09,6.131961605149172e-11
0.8338338338338338,3.6273339881320865e-05,6.8478496206836326e-09,5.5569326917748185e-11
0.8348348348348348,3.464545054310264e-05,6.34618291250888e-09,5.0327741973887896e-11
0.8358358358358359,3.3080797493756364e-05,5.87843551613787e-09,4.555045229892585e-11
0.8368368368368369,3.157731934444463e-05,5.442521544551937e-09,4.120348506830851e-11
0.8378378378378378,3.0133008353638857e-05,5.036437045191633e-09,3.723421571066865e-11
0.8388388388388388,2.874590944634825e-05,4.658340158059104e-09,3.363598288785852e-11
0.8398398398398398,2.7414119141644377e-05,4.306461187653099e-09,3.0367042214152207e-11
0.8408408408408409,2.6135784645386906e-05,3.9791265837862966e-09,2.7392532686576487e-11
0.8418418418418419,2.4909102767756153e-05,3.674764714745038e-09,2.4702462297909733e-11
0.8428428428428428,2.3732319079483588e-05,3.3919080877353736e-09,2.2253754394796488e-11
0.8438438438438438,2.2603726825609627e-05,3.1291642610398185e-09,2.0036861059224975e-11
0.8448448448448448,2.1521666074164614e-05,2.8852269462475988e-09,1.8020029912690916e-11
0.8458458458458459,2.0484522716746056e-05,2.6588498069912703e-09,1.6193935081787458e-11
0.8468468468468469,1.9490727578341804e-05,2.448889313555469e-09,1.4553469540601327e-11
0.8478478478478478,1.8538755476971147e-05,2.2542478994580506e-09,1.3059331394060791e-11
0.8488488488488488,1.7627124319297138e-05,2.0739074901854337e-09,1.1721512649387478e-11
0.8498498498498498,1.675439421644498e-05,1.9069046341968487e-09,1.0506484571237706e-11
0.8508508508508509,1.5919166593825196e-05,1.7523247297646094e-09,9.409806267512977e-12
0.8518518518518519,1.5120083319608568e-05,1.6093320009957779e-09,8.425038444670463e-12
0.8528528528528528,1.4355825837197855e-05,1.4771295298032783e-09,7.532419132871837e-12
0.8538538538538538,1.3625114329895993e-05,1.3549592559058965e-09,6.7339467335614245e-12
0.8548548548548548,1.2926706822957712e-05,1.2421261796902172e-09,6.008527009271347e-12
0.8558558558558559,1.225939845084234e-05,1.1379939213185253e-09,5.3586024506557806e-12
0.8568568568568569,1.162202055526862e-05,1.0419287654883647e-09,4.7764014965423485e-12
0.8578578578578578,1.101343988896275e-05,9.533756006874228e-10,4.256150987203e-12
0.8588588588588588,1.0432557860706737e-05,8.717786492695723e-10,3.791633673699835e-12
0.8598598598598598,9.878309714439482e-06,7.966372006507072e-10,3.367972567502875e-12
0.8608608608608609,9.349663745217285e-06,7.27484961160485e-10,2.9949376312288223e-12
0.8618618618618619,8.845620547814903e-06,6.638958272020545e-10,2.6636470806806756e-12
0.8628628628628628,8.365212273986344e-06,6.054423629109351e-10,2.3521184999708566e-12
0.8638638638638638,7.907501888171353e-06,5.517479806371739e-10,2.084776795641119e-12
0.8648648648648649,7.47158239788881e-06,5.024678451093223e-10,1.8471890683713355e-12
0.8658658658658659,7.056576173614104e-06,4.572684453307829e-10,1.638245095136881e-12
0.8668668668668669,6.661634199378597e-06,4.15817380527983e-10,1.4428458428028534e-12
0.8678678678678678,6.285935413075094e-06,3.7785552464697503e-10,1.269873095566254e-12
0.8688688688688688,5.9286860047969014e-06,3.431070982884421e-10,1.127986593019159e-12
0.8698698698698699,5.589118700743967e-06,3.113058699710791e-10,9.93205517829665e-13
0.8708708708708709,5.266492135946876e-06,2.8223512416047924e-10,8.644196469731469e-13
0.8718718718718719,4.960090209449319e-06,2.556819200805194e-10,7.59170504238682e-13
0.8728728728728729,4.669221379982602e-06,2.314439750961128e-10,6.699085730588195e-13
0.8738738738738738,4.393218049569825e-06,2.0933033084702402e-10,5.881961584464079e-13
0.8748748748748749,4.131435993981469e-06,1.8917933886086757e-10,5.149214388211476e-13
0.8758758758758759,3.8832536666255635e-06,1.7082246728250539e-10,4.483080573436382e-13
0.8768768768768769,3.6480716105735667e-06,1.5411449894031648e-10,3.9879211044535623e-13
0.8778778778778779,3.425311923432872e-06,1.3892398342818524e-10,3.483879851273741e-13
0.8788788788788788,3.214417599428643e-06,1.2512280100906992e-10,3.064215547965432e-13
0.8798798798798799,3.0148519789552353e-06,1.1258083354448445e-10,2.55351295663786e-13
0.8808808808808809,2.8260982094518994e-06,1.0121548044139672e-10,2.2115642650533118e-13
0.8818818818818819,2.647658663645913e-06,9.090794783617184e-11,1.9584334154387761e-13
0.8828828828828829,2.479054389770141e-06,8.15711942436792e-11,1.6986412276764895e-13
0.8838838838838838,2.3198246004163536e-06,7.313460947955264e-11,1.532107773982716e-13
0.8848848848848849,2.169526130746391e-06,6.550737730037781e-11,1.2745360322696797e-13
0.8858858858858859,2.027732933784776e-06,5.861111596061619e-11,1.199040866595169e-13
0.8868868868868869,1.8940355670515885e-06,5.238764977377741e-11,1.0236256287043943e-13
0.8878878878878879,1.7680407129461173e-06,4.6766146510890394e-11,8.43769498715119e-14
0.8888888888888888,1.6493706862519275e-06,4.172284739922816e-11,6.616929226765933e-14
0.8898898898898899,1.537662955852781e-06,3.717381957812904e-11,5.88418203051333e-14
0.8908908908908909,1.432569655568372e-06,3.3089531115138016e-11,6.017408793468348e-14
0.8918918918918919,1.3337572017935173e-06,2.9422464464801124e-11,5.1514348342607263e-14
0.8928928928928929,1.2409057437157145e-06,2.6132873642836785e-11,4.285460875053104e-14
0.8938938938938938,1.1537088275836993e-06,2.318900627074072e-11,3.375077994860476e-14
0.8948948948948949,1.0718728755687579e-06,2.0549340007391947e-11,2.55351295663786e-14
0.8958958958958959,9.951168389310538e-07,1.8177903626792613e-11,1.6209256159527285e-14
0.8968968968968969,9.231717701396747e-07,1.607269872749839e-11,1.7541523789077473e-14
0.8978978978978979,8.557804087594434e-07,1.4187095942475025e-11,1.865174681370263e-14
0.8988988988988988,7.926967755533809e-07,1.2505552149377763e-11,1.9984014443252818e-14
0.8998998998998999,7.336858267592561e-07,1.1013634448886478e-11,1.1324274851176597e-14
0.9009009009009009,6.785230604045012e-07,9.692024960372692e-12,1.2656542480726785e-14
0.9019019019019019,6.269941448255878e-07,8.5131901528257e-12,1.3766765505351941e-14
0.9029029029029029,5.788945585116778e-07,7.470024598887903e-12,1.509903313490213e-14
0.9039039039039038,5.340292810185332e-07,6.544098596350523e-12,1.6431300764452317e-14
0.9049049049049049,4.922124186013122e-07,5.716316309190006e-12,7.327471962526033e-15
0.9059059059059059,4.53266883360115e-07,4.999556324492005e-12,-3.3306690738754696e-15
0.9069069069069069,4.170240379686163e-07,4.362732397567015e-12,-2.220446049250313e-15
0.9079079079079079,3.8332342811031594e-07,3.796518655008185e-12,-8.881784197001252e-16
0.9089089089089089,3.5201247605698427e-07,3.3031355428647657e-12,2.220446049250313e-16
0.9099099099099099,3.2294613228067703e-07,2.8617108682738035e-12,2.6645352591003757e-15
0.9109109109109109,2.959866067797634e-07,2.4837909506914002e-12,3.9968028886505635e-15
0.9119119119119119,2.71003135265957e-07,2.1604940059205546e-12,5.329070518200751e-15
0.9129129129129129,2.4787159813577375e-07,1.8551826741486366e-12,-6.217248937900877e-15
0.9139139139139139,2.2647440678369435e-07,1.6071588504473766e-12,-4.884981308350689e-15
0.914914914914915,2.0670007883083485e-07,1.3806733534238447e-12,-2.4424906541753444e-15
0.9159159159159159,1.8844307003718086e-07,1.1872725025341424e-12,-9.992007221626409e-16
0.9169169169169169,1.716035096244184e-07,1.0158540675320182e-12,2.220446049250313e-16
0.9179179179179179,1.5608701509073342e-07,8.806289031326742e-13,1.5543122344752192e-15
0.9189189189189189,1.4180434670940656e-07,7.422951142643797e-13,2.886579864025407e-15
0.91991991991992,1.2867130139149197e-07,6.434852650727407e-13,5.773159728050814e-15
0.9209209209209209,1.166083927195416e-07,5.406786129924512e-13,-6.772360450213455e-15
0.9219219219219219,1.0554075147162223e-07,4.496403249731884e-13,-5.440092820663267e-15
0.9229229229229229,9.539779854961239e-08,3.8480330033507926e-13,-3.9968028886505635e-15
0.9239239239239239,8.611314972206685e-08,3.184119634624949e-13,-2.7755575615628914e-15
0.924924924924925,7.762435028091375e-08,2.8110846983508964e-13,2.220446049250313e-16
0.9259259259259259,6.987272938019373e-08,2.4158453015843406e-13,1.7763568394002505e-15
0.9269269269269269,6.280321174223502e-08,2.007283228522283e-13,3.1086244689504383e-15
0.9279279279279279,5.6364162226429926e-08,1.7430501486614958e-13,4.884981308350689e-15
0.9289289289289289,5.050714446674931e-08,1.4699352846037073e-13,6.439293542825908e-15
0.92992992992993,4.518684981746901e-08,1.0480505352461478e-13,-6.106226635438361e-15
0.9309309309309309,4.036094769510612e-08,9.170442183403793e-14,-4.6629367034256575e-15
0.9319319319319319,3.598982667440964e-08,7.860379014346108e-14,-3.1086244689504383e-15
0.9329329329329329,3.2036572950033815e-08,6.483702463810914e-14,-1.4432899320127035e-15
0.933933933933934,2.846667590539198e-08,5.218048215738236e-14,1.7763568394002505e-15
0.934934934934935,2.5248120483212233e-08,5.484501741648273e-14,3.552713678800501e-15
0.9359359359359359,2.2351037243240057e-08,3.9968028886505635e-14,5.329070518200751e-15
0.9369369369369369,1.974772545487724e-08,4.241051954068098e-14,7.327471962526033e-15
0.9379379379379379,1.7412436159602862e-08,2.708944180085382e-14,-8.659739592076221e-15
0.938938938938939,1.532136995052724e-08,1.2878587085651816e-14,-5.218048215738236e-15
0.93993993993994,1.3452425617899166e-08,1.509903313490213e-14,-3.4416913763379853e-15
0.9409409409409409,1.1785205478176408e-08,1.709743457922741e-14,-1.6653345369377348e-15
0.9419419419419419,1.0300885255887238e-08,1.9317880628477724e-14,2.220446049250313e-16
0.9429429429429429,8.982103505417172e-09,2.220446049250313e-15,2.220446049250313e-15
0.943943943943944,7.81289388740447e-09,6.217248937900877e-15,6.217248937900877e-15
0.944944944944945,6.7785428381483825e-09,8.43769498715119e-15,8.43769498715119e-15
0.9459459459459459,5.865553376338539e-09,-1.0103029524088925e-14,-1.0103029524088925e-14
0.9469469469469469,5.061626895397353e-09,-8.215650382226158e-15,-8.215650382226158e-15
0.9479479479479479,4.355458438354276e-09,-6.217248937900877e-15,-6.217248937900877e-15
0.948948948948949,3.736729592418442e-09,-1.887379141862766e-15,-1.887379141862766e-15
0.94994994994995,3.1960418755971887e-09,2.220446049250313e-16,2.220446049250313e-16
0.950950950950951,2.724843684021039e-09,2.4424906541753444e-15,2.4424906541753444e-15
0.9519519519519519,2.315393432539281e-09,4.884981308350689e-15,4.884981308350689e-15
0.9529529529529529,1.9606356538304226e-09,7.327471962526033e-15,7.327471962526033e-15
0.953953953953954,1.6542056613388922e-09,-1.1879386363489175e-14,-1.1879386363489175e-14
0.954954954954955,1.390398907119561e-09,-9.658940314238862e-15,-9.658940314238862e-15
0.955955955955956,1.1640821639957721e-09,-7.327471962526033e-15,-7.327471962526033e-15
0.9569569569569569,9.705463099862754e-10,-4.884981308350689e-15,-4.884981308350689e-15
0.9579579579579579,8.057150502338573e-10,-2.4424906541753444e-15,-2.4424906541753444e-15
0.958958958958959,6.65849375636185e-10,2.886579864025407e-15,2.886579864025407e-15
0.95995995995996,5.476579190144548e-10,5.773159728050814e-15,5.773159728050814e-15
0.960960960960961,4.481757187591029e-10,8.881784197001252e-15,8.881784197001252e-15
0.9619619619619619,3.648517044041455e-10,1.176836406102666e-14,1.176836406102666e-14
0.9629629629629629,2.9533908652012997e-10,-1.4765966227514582e-14,-1.4765966227514582e-14
0.963963963963964,2.3771073998091197e-10,-8.992806499463768e-15,-8.992806499463768e-15
0.964964964964965,1.9012746932389746e-10,-6.106226635438361e-15,-6.106226635438361e-15
0.965965965965966,1.5109735684859515e-10,-3.1086244689504383e-15,-3.1086244689504383e-15
0.9669669669669669,1.192466125843339e-10,2.220446049250313e-16,2.220446049250313e-16
0.9679679679679679,9.34463617596748e-11,3.552713678800501e-15,3.552713678800501e-15
0.968968968968969,7.263989409977967e-11,1.0880185641326534e-14,1.0880185641326534e-14
0.96996996996997,5.6025184491659274e-11,1.509903313490213e-14,1.509903313490213e-14
0.970970970970971,4.2739145555970026e-11,-1.8984813721090177e-14,-1.8984813721090177e-14
0.9719719719719719,3.2346791911663786e-11,-1.5654144647214707e-14,-1.5654144647214707e-14
0.9729729729729729,2.4224178218901216e-11,-1.199040866595169e-14,-1.199040866595169e-14
0.973973973973974,1.7955192888052807e-11,-3.9968028886505635e-15,-3.9968028886505635e-15
0.974974974974975,1.3176348900856283e-11,2.220446049250313e-16,2.220446049250313e-16
0.975975975975976,9.524825372864143e-12,4.884981308350689e-15,4.884981308350689e-15
0.9769769769769769,6.760814130757353e-12,9.769962616701378e-15,9.769962616701378e-15
0.9779779779779779,4.8046011613678274e-12,1.532107773982716e-14,1.532107773982716e-14
0.978978978978979,3.248290525448283e-12,-2.6201263381153694e-14,-2.6201263381153694e-14
0.97997997997998,2.1962431873134847e-12,-2.1871393585115584e-14,-2.1871393585115584e-14
0.980980980980981,1.5003553954784365e-12,-1.7319479184152442e-14,-1.7319479184152442e-14
0.9819819819819819,9.736655925962623e-13,-1.2101430968414206e-14,-1.2101430968414206e-14
0.9829829829829829,6.461498003318411e-13,-6.217248937900877e-15,-6.217248937900877e-15
0.983983983983984,3.5371705564557487e-13,7.105427357601002e-15,7.105427357601002e-15
0.984984984984985,2.369215934550084e-13,1.509903313490213e-14,1.509903313490213e-14
0.985985985985986,1.8252066524837574e-13,2.398081733190338e-14,2.398081733190338e-14
0.986986986986987,1.1968204205459188e-13,3.441691376337985e-14,3.441691376337985e-14
0.9879879879879879,-4.6074255521943996e-14,-4.6074255521943996e-14,-4.6074255521943996e-14
0.988988988988989,-2.9976021664879227e-14,-2.9976021664879227e-14,-2.9976021664879227e-14
0.98998998998999,-2.1871393585115584e-14,-2.1871393585115584e-14,-2.1871393585115584e-14
0.990990990990991,-1.2101430968414206e-14,-1.2101430968414206e-14,-1.2101430968414206e-14
0.991991991991992,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.992992992992993,3.197442310920451e-14,3.197442310920451e-14,3.197442310920451e-14
0.993993993993994,5.551115123125783e-14,5.551115123125783e-14,5.551115123125783e-14
0.994994994994995,8.903988657493755e-14,8.903988657493755e-14,8.903988657493755e-14
0.995995995995996,-1.383337888682945e-13,-1.383337888682945e-13,-1.383337888682945e-13
0.996996996996997,-1.4765966227514582e-13,-1.4765966227514582e-13,-1.4765966227514582e-13
0.997997997997998,-1.1080025785759062e-13,-1.1080025785759062e-13,-1.1080025785759062e-13
0.998998998998999,-1.1080025785759062e-13,-1.1080025785759062e-13,-1.1080025785759062e-13
1.0,0.0,0.0,0.0


==> Data/intuition_subopt_SAA_n20_0.9.csv <==
mus,SAA-1,SAA+1,SAA
0.0,0.0,0.0,0.0
0.001001001001001001,5.277402856940228e-07,0.020671006386769664,0.00012405649712654565
0.002002002002002002,4.126003623650121e-06,0.04043590698345967,0.0004849796921844174
0.003003003003003003,1.360742024347772e-05,0.05931884730959047,0.0010663631579241883
0.004004004004004004,3.1514943690469366e-05,0.07734343909177666,0.001852404226863058
0.005005005005005005,6.013429993378949e-05,0.09453277069773924,0.0028278873193992027
0.006006006006006006,0.00010150603224357013,0.11090941738597082,0.003978167653948317
0.007007007007007007,0.0001574371523564988,0.1264954513741785,0.00528915533157881
0.008008008008008008,0.00022951240803736894,0.1413124517292914,0.006747299787652761
0.009009009009009009,0.0003191051770927711,0.1553815140819952,0.008339574603208666
0.01001001001001001,0.0004273879975118522,0.16872326016861616,0.010053462668881519
0.011011011011011011,0.0005553427433180325,0.18135784720309367,0.011876941694308751
0.012012012012012012,0.0007037704554384572,0.19330497708186134,0.013798470056102019
0.013013013013013013,0.0008733008367394213,0.20458390542430638,0.0158069729775574
0.014014014014014014,0.0010644014201386387,0.2152134504514902,0.01789182903345332
0.015015015015015015,0.0012773864185253725,0.22521200170576883,0.0200428569733222
0.016016016016016016,0.0015124252650358105,0.2345975286138935,0.02225030285677887
0.017017017017017015,0.001769550852021906,0.2433875888961483,0.02450482749455052
0.018018018018018018,0.0020486674768760427,0.251599336824049,0.026797494188992355
0.01901901901901902,0.002349558502693583,0.2592495313290597,0.029119756767963523
0.02002002002002002,0.0026718937415781685,0.26635454396481517,0.03146344790608091
0.02102102102102102,0.0030152365682059035,0.2729303667251881,0.03382076772742626
0.022022022022022022,0.0033790507711080053,0.27899261972063183,0.03618427268394564
0.023023023023023025,0.0037627071489567676,0.2845565587150909,0.03854686470382829
0.024024024024024024,0.004165489858971583,0.28963708252579234,0.04090178060429972
0.025025025025025023,0.004586602524403238,0.2942487402882006,0.04324258176334417
0.026026026026026026,0.005025174107894825,0.2984057385883234,0.04556314404495998
0.02702702702702703,0.005480264557358616,0.3021219484646058,0.04785764797267955
0.028028028028028028,0.005950870230865712,0.3054109122815565,0.05012056914615637
0.029029029029029027,0.006435929106870297,0.3082858504772277,0.05234666889571815
0.03003003003003003,0.006934325785981299,0.31075966818668466,0.0545309851699034
0.031031031031031032,0.007444896290311087,0.31284496174348075,0.056668823651047084
0.03203203203203203,0.0079664326663198,0.3145540250612149,0.05875574909411929
0.03303303303303303,0.008497687396910925,0.3158988558971527,0.06078757688406533
0.03403403403403403,0.009037377628420717,0.31689116199989265,0.06276036480701808
0.035035035035035036,0.009584189217991312,0.31754236714302797,0.06467040503081734
0.036036036036036036,0.010136780606701423,0.31786361704670396,0.06651421629036602
0.037037037037037035,0.01069378652368802,0.3178657851889666,0.06828853627342757
0.03803803803803804,0.011253821526377328,0.31755947850875565,0.06999031420256063
0.03903903903903904,0.01181548338181826,0.3169550430023673,0.071616703608961
0.04004004004004004,0.012377356293983732,0.31606256921519704,0.07316505529405992
0.04104104104104104,0.012938013981796725,0.31489189763051684,0.0746329104748078
0.04204204204204204,0.013496022612518699,0.31345262395704654,0.07601799410864851
0.043043043043043044,0.014049943595020986,0.31175410431703354,0.07731820839426251
0.044044044044044044,0.01459833623735829,0.30980546033652545,0.07853162644423284
0.04504504504504504,0.015139760272940617,0.3076155841395172,0.07965648612586196
0.04604604604604605,0.015672778259511855,0.30519314324759095,0.08069118406643594
0.04704704704704705,0.016195957855017706,0.30254658538668155,0.081634269819304
0.04804804804804805,0.016707873974362242,0.29968414320254455,0.08248444018720824
0.04904904904904905,0.017207110830944394,0.2966138388865023,0.08324053369938023
0.050050050050050046,0.01769226386676115,0.29334348871299576,0.08390152523895522
0.05105105105105105,0.01816194157478468,0.289880707490469,0.08446652081736783
0.05205205205205205,0.018614767217209005,0.28623291292707354,0.08493475249240978
0.05305305305305305,0.019049380443082242,0.28240732991266104,0.08530557342672651
0.05405405405405406,0.019464438808747264,0.27841099471851716,0.08557845308358214
0.055055055055055056,0.019858619204417227,0.2742507591162511,0.08575297255677605
0.056056056056056056,0.020230619190143795,0.2699332944172488,0.08582882003166636
0.057057057057057055,0.020579158244333984,0.2654650954340674,0.08580578637430958
0.058058058058058054,0.020902978927894278,0.26085248436512565,0.08568376084578144
0.05905905905905906,0.021200847967009384,0.256101614604032,0.08546272693880685
0.06006006006006006,0.021471557257466856,0.25121847447485957,0.08514275833388063
0.06106106106106106,0.021713924793377304,0.24620889089466624,0.08472401497211313
0.062062062062062065,0.02192679552305199,0.2410785329645313,0.08420673924209732
0.06306306306306306,0.02210904213473408,0.23583291549036622,0.08359125227813524
0.06406406406406406,0.022259565774802592,0.2304774024347258,0.082877950367229
0.06506506506506507,0.022377296700997196,0.22501721030084232,0.08206730146228103
0.06606606606606606,0.02246119487314524,0.2194574114500718,0.08115984179900138
0.06706706706706707,0.02251025048380373,0.2138029373539272,0.08015617261408092
0.06806806806806806,0.022523484431158147,0.20805858178186454,0.07905695696221726
0.06906906906906907,0.02249994873646277,0.20222900392594578,0.07786291662965183
0.07007007007007007,0.022438726908238893,0.1963187314635122,0.07657482914190439
0.07107107107107107,0.02233893425538258,0.19033216355896188,0.07519352486345121
0.07207207207207207,0.022199718151281633,0.18427357380571974,0.0737198841871296
0.07307307307307308,0.022020258250971425,0.17814711310946718,0.0721548348111043
0.07407407407407407,0.02179976666331318,0.17195681251367567,0.07049934910126865
0.07507507507507508,0.02153748808010625,0.16570658596848697,0.06875444153699939
0.07607607607607608,0.02123269986400822,0.15940023304394524,0.06692116623822963
0.07707707707707707,0.020884712097068325,0.15304144158859279,0.06500061457184025
0.07807807807807808,0.02049286759163338,0.14663379033439683,0.06299391283541556
0.07907907907907907,0.02005654186533201,0.14018075144899278,0.06090222001644774
0.08008008008008008,0.01957514308179431,0.1336856930361825,0.058726725625115606
0.08108108108108109,0.0190481119587127,0.1271518815856285,0.05646864759879899
0.08208208208208208,0.018474921644800357,0.12058248437266861,0.054129230276532825
0.08308308308308308,0.01785507756716065,0.113980571809146,0.05170974244163662
0.08408408408408408,0.017188117250532597,0.10734911974616135,0.04921147543079796
0.08508508508508508,0.016473610109830172,0.1006910117296076,0.04663574130792458
0.08608608608608609,0.01571115721735583,0.09400904120936238,0.04398387110110358
0.08708708708708708,0.014900391046017925,0.08730591370297835,0.04125721310106223
0.08808808808808809,0.014040975189846483,0.08058424891470484,0.03845713121953742
0.0890890890890891,0.013132604063057496,0.07384658281066803,0.03558500340601034
0.09009009009009009,0.012175002578876937,0.06709536965100793,0.032642220121285925
0.09109109109109109,0.011167925809298929,0.060332983979770605,0.02963018286643604
0.0920920920920921,0.010111158626908479,0.05356172257333669,0.026550302765653067
0.09309309309309309,0.009004515329871676,0.04678380634814272,0.02340399920158953
0.0940940940940941,0.007847839251148958,0.04000138222846683,0.02019269850180061
0.09509509509509509,0.006641002352965497,0.033216524975006045,0.016917832674921307
0.0960960960960961,0.005383904807522155,0.02643123897497901,0.013580838195253797
0.0970970970970971,0.004076474564913113,0.019647459994478478,0.010183154834459529
0.0980980980980981,0.002718666909171885,0.012867056893761886,0.0067262245390840025
0.0990990990990991,0.001310464003339895,0.006091833306193228,0.0032114903526672123
0.10010010010010009,0.0009640567096571573,0.0004351238635738053,0.0007523424283697455
0.1011011011011011,0.010572077744284591,0.004722177072032041,0.00821500340426784
0.1021021021021021,0.020119771986147006,0.008893597110062101,0.015566810406184128
0.1031031031031031,0.02960550982576282,0.012950917384171534,0.022807267996896696
0.1041041041041041,0.03902768337685858,0.016895680873370678,0.029935932513016406
0.10510510510510511,0.0483847072970911,0.02072943885459111,0.03695241128739646
0.1061061061061061,0.05767501957790655,0.02445374967472258,0.043856361854934134
0.10710710710710711,0.06689708230362124,0.028070177568041865,0.0506474911430983
0.10810810810810811,0.0760493823798365,0.031580291517817605,0.05732555464846012
0.1091091091091091,0.08513043223133132,0.03498566416093696,0.06389035560047773
0.11011011011011011,0.09413877046959374,0.03828787073438544,0.07034174411372707
0.1111111111111111,0.10307296253018006,0.04148848806246197,0.07667961632972942
0.11211211211211211,0.11193160128011503,0.04458909358363439,0.082903913549496
0.11311311311311312,0.1207133075955571,0.04759126441594175,0.08901462135784644
0.11411411411411411,0.12941673090999162,0.0504965764599119,0.09501176874054962
0.11511511511511512,0.1380405497332129,0.053306603537954356,0.10089542719526601
0.11611611611611611,0.14658347214138656,0.056022916569216985,0.10666570983725099
0.11711711711711711,0.1550442362385014,0.058647082778938264,0.11232277050074035
0.11811811811811812,0.16342161058952565,0.0611806649413138,0.11786680283689255
0.11911911911911911,0.1717143946256121,0.0636252206549559,0.12329803940914519
0.12012012012012012,0.17992141902169534,0.06598230165001384,0.1286167507867917
0.12112112112112113,0.18804154604684808,0.06825345312605835,0.1338232446375629
0.12212212212212212,0.19607366988777608,0.07044021311986426,0.13891786481996293
0.12312312312312312,0.20401671694583445,0.07254411190221166,0.14390099047607352
0.12412412412412413,0.21186964610796277,0.07456667140288764,0.1487730351255192
0.12512512512512514,0.21963144899195663,0.07650940466306011,0.15353444576124686
0.12612612612612611,0.22730115016648234,0.0783738153142215,0.15818570194775372
0.12712712712712712,0.23487780734626962,0.08016139708293202,0.16272731492236292
0.12812812812812813,0.2423605115629055,0.08187363332057496,0.16715982670011753
0.12912912912912913,0.24974838731168614,0.08351199655741004,0.1714838091828481
0.13013013013013014,0.2570405926749584,0.08507794808016933,0.17569986327293563
0.13113113113113112,0.2642363194224131,0.08657293753249773,0.17980861799226
0.13213213213213212,0.2713347930887904,0.08799840253754643,0.1838107296068221
0.13313313313313313,0.2783352730294455,0.08935576834201986,0.18770688075747088
0.13413413413413414,0.2852370524542651,0.09064644748104489,0.1914977795971835
0.13513513513513514,0.29203945844038315,0.09187183946318989,0.19518415893528962
0.13613613613613612,0.29874185192418423,0.0930333304750175,0.1987667753890323
0.13713713713713713,0.30534362767306256,0.0941322931045514,0.20224640854282727
0.13813813813813813,0.31184421423741493,0.09517008608304667,0.20562386011555778
0.13913913913913914,0.3182430738833524,0.09614805404449522,0.208899953136241
0.14014014014014015,0.3245397025066068,0.09706752730228074,0.21207553112836441
0.14114114114114115,0.3307336295281109,0.09792982164242581,0.21515145730317564
0.14214214214214213,0.33682441777174255,0.098736238132898,0.21812861376220738
0.14314314314314314,0.3428116633246989,0.09948806294842116,0.22100790070926934
0.14414414414414414,0.348694995380999,0.1001865672103015,0.22379023567216683
0.14514514514514515,0.3544740760685776,0.10083300684073926,0.22647655273434375
0.14614614614614616,0.3601486002604606,0.10142862243115025,0.22906780177666874
0.14714714714714713,0.3657182953704916,0.10197463912400861,0.23156494772954717
0.14814814814814814,0.3711829211340889,0.10247226650774,0.23396896983552784
0.14914914914914915,0.37654226937449553,0.1029226985242151,0.23628086092257417
0.15015015015015015,0.381796163755008,0.10332711338840106,0.23850162668814345
0.15115115115115116,0.38694445951763545,0.10368667351972327,0.24063228499419842
0.15215215215215216,0.3919870432086643,0.10400252548473876,0.24267386517329181
0.15315315315315314,0.39692383239157514,0.10427579995067493,0.24462740734580057
0.15415415415415415,0.4017547753477857,0.10450761164947298,0.24649396174844096
0.15515515515515516,0.4064798507656604,0.1046990593519157,0.24827458807412572
0.15615615615615616,0.41109906741823554,0.10485122585146933,0.24997035482324215
0.15715715715715717,0.4156124638301193,0.1049651779574774,0.2515823386664262
0.15815815815815815,0.42002010793397804,0.10504196649732456,0.2531116238188593
0.15915915915915915,0.4243220967170802,0.10508262632724641,0.2545593014261651
0.16016016016016016,0.42851855585829535,0.10508817635142043,0.2559264689619085
0.16116116116116116,0.43260963935600016,0.10505961954902254,0.2572142296367428
0.16216216216216217,0.43659552914729405,0.1049979430089163,0.25842369181921043
0.16316316316316315,0.4404764347189458,0.10490411797165677,0.2595559684682023
0.16416416416416416,0.44425259271048656,0.10477909987851763,0.26061217657708524
0.16516516516516516,0.44792426650984596,0.10462382842723028,0.261593436629479
0.16616616616616617,0.4514917458419285,0.10443922763414637,0.26250087206666817
0.16716716716716717,0.4549553463505389,0.10422620590255693,0.2633356087666361
0.16816816816816815,0.45831540917401603,0.1039856560968655,0.26409877453466457
0.16916916916916916,0.46157230051498854,0.10371845562238735,0.2647914986054998
0.17017017017017017,0.46472641120459746,0.10342546651047613,0.2654149111570021
0.17117117117117117,0.4677781562615788,0.10310753550876162,0.26597014283526255
0.17217217217217218,0.47072797444655445,0.10276549417623415,0.2664583242911107
0.17317317317317318,0.47357632781189185,0.10240015898293997,0.2668805857279586
0.17417417417417416,0.47632370124748125,0.10201233141406574,0.2672380564609187
0.17517517517517517,0.4789706020227842,0.10160279807818728,0.2675318644871243
0.17617617617617617,0.48151755932547147,0.10117233081945298,0.2677631360671662
0.17717717717717718,0.4839651237970073,0.10072168683351679,0.2679329953175875
0.1781781781781782,0.4863138670654712,0.10025160878698225,0.26804256381431935
0.17917917917917917,0.4885643812759748,0.09976282494019317,0.26809296020700457
0.18018018018018017,0.49071727861895,0.09925604927315756,0.2680852998440917
0.18118118118118118,0.49277319085663485,0.09873198161442343,0.26802069440860876
0.18218218218218218,0.49473276884805495,0.09819130777273632,0.2679002515645308
0.1831831831831832,0.4965966820727703,0.09763469967127714,0.2677250746136066
0.1841841841841842,0.49836561815370906,0.09706281548434359,0.2674962621625787
0.18518518518518517,0.5000402823793382,0.09647629977629424,0.26721490780065893
0.18618618618618618,0.5016213972254473,0.09587578364257876,0.26688209978714705
0.1871871871871872,0.503109701876836,0.09526188485274734,0.2664989207491073
0.1881881881881882,0.5045059517491237,0.0946352079952344,0.2660664473889447
0.1891891891891892,0.5058109180109722,0.09399634462381368,0.2655857502017962
0.19019019019019018,0.5070253871069508,0.09334587340557254,0.2650578932026044
0.19119119119119118,0.5081501602812706,0.09268436027024851,0.2644839336627285
0.1921921921921922,0.5091860531026624,0.09201235856084988,0.2638649218560223
0.1931931931931932,0.5101338949905736,0.09133040918536706,0.26320190081418393
0.1941941941941942,0.5109945287429463,0.09063904076951079,0.26249590609130635
0.19519519519519518,0.5117688100657771,0.08993876981033067,0.26174796553747304
0.1961961961961962,0.51245760710465,0.08923010083059246,0.2609590990812587
0.1971971971971972,0.5130617999784872,0.08851352653384126,0.26013031852104174
0.1981981981981982,0.5135822803156596,0.08778952795999628,0.25926262732494676
0.1991991991991992,0.514019950792693,0.08705857464141431,0.2583570204393195
0.20020020020020018,0.5143757246757374,0.08632112475931075,0.2574144841055963
0.2012012012012012,0.514650525364954,0.0855776253004199,0.256435995685399
0.2022022022022022,0.5148452859420505,0.08482851221385856,0.25542252349378325
0.2032032032032032,0.5149609487210556,0.08407421056803543,0.25437502664043077
0.2042042042042042,0.5149984648025601,0.08331513470758023,0.25329445487870905
0.20520520520520522,0.5149587936315425,0.08255168841018223,0.25218174846243513
0.2062062062062062,0.5148429025589294,0.08178426504325609,0.25103783801019963
0.2072072072072072,0.5146517664070527,0.08101324772038088,0.24986364437713804
0.2082082082082082,0.5143863670391244,0.08023900945741969,0.24866007853399075
0.2092092092092092,0.5140476929328681,0.07946191332826258,0.2474280414533303
0.21021021021021022,0.5136367387584377,0.07868231262012348,0.24616842400281258
0.2112112112112112,0.51315450496073,0.0779005509883175,0.2448821068453093
0.2122122122122122,0.5126019973462295,0.07711696261047551,0.24356996034580258
0.2132132132132132,0.5119802266744784,0.07633187234012251,0.2422328444848918
0.21421421421421422,0.5112902082542876,0.07554559585956877,0.24087160877878278
0.21521521521521522,0.51053296154479,0.07475843983206731,0.23948709220563247
0.21621621621621623,0.5097095097614166,0.07397070205316458,0.23808012313809046
0.2172172172172172,0.5088208794869147,0.07318267160122605,0.23665151928194006
0.2182182182182182,0.5078681002874696,0.07239462898706561,0.23520208762067774
0.21921921921921922,0.5068522043340218,0.07160684630264469,0.23373262436590836
0.22022022022022023,0.5057742260288607,0.07081958736880134,0.2322439149134352
0.22122122122122123,0.504635201637553,0.07003310788195538,0.23073673380489002
0.2222222222222222,0.5034361689262918,0.06924765555977097,0.22921184469480504
0.22322322322322322,0.5021781668047176,0.06846347028572919,0.2276700003229737
0.22422422422422422,0.5008622349742708,0.06768078425256685,0.22611194249198197
0.22522522522522523,0.4994894135821444,0.06689982210458068,0.22453840204979447
0.22622622622622623,0.4980607428808601,0.06612080107872043,0.2229500988772426
0.2272272272272272,0.4965772628935474,0.06534393114448656,0.2213477418803229
0.22822822822822822,0.4950400130849444,0.06456941514257686,0.21973202898716093
0.22922922922922923,0.49345003203816584,0.06379744892226613,0.21810364714952457
0.23023023023023023,0.49180835713728577,0.06302822147749887,0.21646327234877671
0.23123123123123124,0.4901160242557361,0.06226191508165857,0.2148115696061208
0.23223223223223222,0.48837406745058387,0.06149870542100855,0.21314919299705504
0.23323323323323322,0.4865835186626868,0.06073876172677828,0.2114767856698958
0.23423423423423423,0.4847454074227546,0.059982246905874836,0.2097949798682599
0.23523523523523523,0.4828607605633415,0.05922931767020656,0.20810439695739857
0.23623623623623624,0.48093060193676007,0.05848012466459718,0.20640564745425305
0.23723723723723725,0.47895595213895503,0.05773481259328639,0.20469933106114335
0.23823823823823823,0.4769378282393286,0.056993520344997606,0.20298603670296256
0.23923923923923923,0.47487724351651717,0.05625638111655795,0.20126634256777454
0.24024024024024024,0.47277520720013855,0.055523522535075864,0.1995408161507113
0.24124124124124124,0.4706327242184769,0.05479506677863322,0.19781001430104772
0.24224224224224225,0.4684507949521386,0.05407113069552971,0.1960744832723753
0.24324324324324323,0.4662304149936398,0.05335182592203158,0.19433475877575135
0.24424424424424424,0.4639725749129293,0.0526372589986448,0.1925913660357268
0.24524524524524524,0.46167826002883583,0.051927531484892375,0.1908448198491608
0.24624624624624625,0.4593484501864067,0.05122274007259331,0.18909562464670815
0.24724724724724725,0.45698411954014584,0.05052297669765293,0.1873442745568985
0.24824824824824826,0.4545862363431066,0.049828328650344034,0.18559125347270422
0.24924924924924924,0.4521557627418267,0.04913887868408473,0.18383703512049565
0.2502502502502503,0.44969365457709,0.04845470512272576,0.18208208313131546
0.25125125125125125,0.4472008611904499,0.04777588196630811,0.18032685111433722
0.25225225225225223,0.44467832523654005,0.04710247899534625,0.17857178273247398
0.25325325325325326,0.44212698250109006,0.04643456187358952,0.1768173117800007
0.25425425425425424,0.4395477617246386,0.04577219224928819,0.17506386226212922
0.2552552552552553,0.43694158443191133,0.04511542785497569,0.17331184847645353
0.25625625625625625,0.4343093647667928,0.044464322605730855,0.17156167509615172
0.25725725725725723,0.43165200933290104,0.04381892669597498,0.16981373725490645
0.25825825825825827,0.42897041703968264,0.043179286694772445,0.16806842063342597
0.25925925925925924,0.4262654789540026,0.04254544563964924,0.16632610154750527
0.2602602602602603,0.42353807815719424,0.041917443128950405,0.16458714703755062
0.26126126126126126,0.4207890896074826,0.04129531541270759,0.1628519149594716
0.26226226226226224,0.41801938000779315,0.04067909548206727,0.1611207540768964
0.26326326326326327,0.41522980767884343,0.04006881315725219,0.15939400415461225
0.26426426426426425,0.412421222437489,0.039464495174076575,0.15767199605316584
0.2652652652652653,0.4095944654802879,0.03886616526903741,0.15595505182457003
0.26626626626626626,0.40675036927218233,0.038273844262948,0.15424348480900574
0.26726726726726724,0.4038897574403002,0.03768755014318148,0.15253759973250935
0.2682682682682683,0.40101344467278,0.03710729814448466,0.1508376928055295
0.26926926926926925,0.3981222366225756,0.036533100828389564,0.1491440518223126
0.2702702702702703,0.3952169298161934,0.0359649681612495,0.14745695626105948
0.27127127127127126,0.3922983115672738,0.03540290759086928,0.1457766773847613
0.27227227227227224,0.3893671598949928,0.03484692412178747,0.14410347834269488
0.2732732732732733,0.38642424344720294,0.03429702038918703,0.14243761427248636
0.27427427427427425,0.3834703214282389,0.03375319673145394,0.14077933240269447
0.2752752752752753,0.38050614353137346,0.03321545126141867,0.13912887215587855
0.27627627627627627,0.3775324498757895,0.032683779936241386,0.13748646525204355
0.2772772772772773,0.37454997094807485,0.03215817662601306,0.13585233581247658
0.2782782782782783,0.3715594275481313,0.03163863318104121,0.13422670046386753
0.27927927927927926,0.36856153073943565,0.03112513949784157,0.1326097684426819
0.2802802802802803,0.3655569818036264,0.030617683583877175,0.13100174169975842
0.28128128128128127,0.3625464721992815,0.0301162516209994,0.12940281500502904
0.2822822822822823,0.3595306835248908,0.02962082802767174,0.12781317605237352
0.2832832832832833,0.3565102874859172,0.02913139551994015,0.12623300556453
0.28428428428428426,0.3534859458658661,0.028647935171169703,0.12466247739800229
0.2852852852852853,0.3504583105013581,0.028170426470602195,0.12310175864797834
0.2862862862862863,0.3474280232610465,0.027698847380676517,0.12155100975313582
0.2872872872872873,0.344395716028403,0.0272331743931995,0.12001038460037483
0.2882882882882883,0.34136201068823224,0.02677338258432882,0.11848003062937806
0.28928928928928926,0.338327519116878,0.02631944566839506,0.11696008893698084
0.2902902902902903,0.3352928431760718,0.025871336050608207,0.11545069438133626
0.2912912912912913,0.3322585747102955,0.025429024878599105,0.11395197568578808
0.2922922922922923,0.3292252955476547,0.0249924820928753,0.11246405554246008
0.2932932932932933,0.32619357750415356,0.024561676476166028,0.1109870507155164
0.29429429429429427,0.32316398239130506,0.02413657570167005,0.10952107214403228
0.2952952952952953,0.3201370620270412,0.023717146380262566,0.1080662250445037
0.2962962962962963,0.31711335824979336,0.023303354106600116,0.10662260901287879
0.2972972972972973,0.31409340293574073,0.02289516350421894,0.10519031812617086
0.2982982982982983,0.31107771801911244,0.022492538269588414,0.10376944104356034
0.29929929929929927,0.3080668155154809,0.022095441215141065,0.10236006110697615
0.3003003003003003,0.3050611975480175,0.02170383431132028,0.10096225644115298
0.3013013013013013,0.30206135637656883,0.021317678727620137,0.09957610005308548
0.3023023023023023,0.2990677744295618,0.020936934872665125,0.09820165993091812
0.3033033033033033,0.2960809243386284,0.02056156243333307,0.09683899914219762
0.30430430430430433,0.2931012689758692,0.02019152041290906,0.09548817593147074
0.3053053053053053,0.29012926149374874,0.01982676716834675,0.09414924381724887
0.3063063063063063,0.28716534536748206,0.019467260446575763,0.09282225168824776
0.3073073073073073,0.2842099544398984,0.01911295741992647,0.09150724389894016
0.3083083083083083,0.281263512968704,0.018763814720665906,0.09020426036438156
0.30930930930930933,0.27832643567604576,0.018419788474636878,0.08891333665426426
0.3103103103103103,0.27539912780038134,0.018080834334068596,0.08763450408624207
0.3113113113113113,0.27248198515050603,0.017746907509509358,0.08636778981843851
0.3123123123123123,0.26957539416174003,0.0174179628009401,0.08511321694117835
0.3133133133133133,0.26667973195418004,0.01709395462806884,0.0838708045678942
0.31431431431431434,0.2637953663929429,0.016774837059797765,0.08264056792519447
0.3153153153153153,0.26092265615038457,0.016460563842927822,0.08142251844211223
0.3163163163163163,0.2580619507701718,0.01615108843005686,0.08021666383847048
0.3173173173173173,0.2552135907331874,0.015846364006718794,0.07902300821238861
0.3183183183183183,0.2523779075251975,0.015546343517773398,0.07784155212691024
0.31931931931931934,0.2495552237062013,0.01525097969303979,0.07667229269571907
0.3203203203203203,0.2467458529814497,0.014960225072228717,0.07551522366798102
0.3213213213213213,0.24395010027400765,0.014674032029125428,0.07437033551223982
0.32232232232232233,0.24116826179886042,0.014392352795095542,0.07323761549940722
0.3233233233233233,0.23840062513848048,0.014115139481892136,0.07211704778482031
0.32432432432432434,0.23564746931978253,0.01384234410377827,0.07100861348934662
0.3253253253253253,0.23290906489245145,0.013573918599002033,0.0699122907795604
0.3263263263263263,0.23018567400853973,0.013309814850596124,0.0688280549469431
0.32732732732732733,0.22747755050331198,0.013049984706554163,0.06775587848613696
0.3283283283283283,0.22478493997727722,0.012794379999377048,0.06669573117223493
0.32932932932932935,0.22210807987932224,0.012542952564984278,0.06564758013707461
0.3303303303303303,0.2194471995909586,0.01229565426105017,0.06461138994459437
0.3313313313313313,0.2168025205115507,0.012052436984719916,0.06358712266517363
0.33233233233233234,0.21417425614453944,0.011813252689759857,0.0625747379490067
0.3333333333333333,0.21156261218457884,0.01157805340313689,0.06157419309849743
0.33433433433433435,0.20896778660551885,0.01134679124102278,0.06058544313963243
0.3353353353353353,0.20638996974924018,0.011119418424280214,0.05960844089240802
0.3363363363363363,0.20382934441522726,0.010895887293384199,0.05864313704022317
0.33733733733733734,0.20128608595087738,0.010676150322836087,0.057689480198306775
0.3383383383383383,0.19876036234247518,0.01046016013505735,0.05674741698113528
0.33933933933933935,0.19625233430678612,0.010247869513770214,0.05581689206885243
0.34034034034034033,0.19376215538324648,0.010039231416908656,0.05489784827271338
0.34134134134134136,0.19128997202667075,0.009834198989023601,0.05399022659951602
0.34234234234234234,0.18883592370044688,0.00963272557322159,0.053093966315040264
0.3433433433433433,0.18640014297019625,0.009434764722656919,0.052209005006513376
0.34434434434434436,0.18398275559779886,0.009240270211539725,0.05133527864405174
0.34534534534534533,0.1815838806358243,0.009049196045741725,0.050472721641158014
0.34634634634634637,0.17920363052223665,0.008861496472935437,0.04962126691419355
0.34734734734734735,0.17684211117539972,0.008677125992323731,0.048780845940885165
0.3483483483483483,0.17449942208932367,0.008496039363970143,0.04795138881786065
0.34934934934934936,0.1721756564290804,0.008318191617695092,0.04713282431718513
0.35035035035035034,0.169870901126415,0.00814353806160839,0.04632507994195034
0.35135135135135137,0.16758523697544825,0.007972034290233854,0.04552808198087299
0.35235235235235235,0.16531873872847114,0.007803636192269314,0.04474175556194049
0.3533533533533533,0.16307147519180876,0.007638299957985817,0.0439660247051088
0.35435435435435436,0.1608435093216467,0.007475982086238009,0.04320081237400908
0.35535535535535534,0.15863489831989375,0.007316639391168778,0.04244604052674883
0.3563563563563564,0.15644569372994077,0.007160229008535968,0.04170163016573736
0.35735735735735735,0.15427594153235336,0.007006708401719797,0.040967501386586225
0.35835835835835833,0.1521256822404431,0.006856035367416524,0.04024357342607887
0.35935935935935936,0.14999495099565752,0.0067081680409826205,0.03952976470919767
0.36036036036036034,0.14788377766282834,0.00656306490151648,0.03882599289525679
0.3613613613613614,0.14579218692516305,0.00642068477659552,0.03813217492309606
0.36236236236236236,0.14372019837901395,0.006280986846747716,0.03744822705538242
0.36336336336336333,0.14166782662837174,0.006143930649632923,0.03677406492201318
0.36436436436436437,0.13963508137903924,0.006009476083927101,0.03610960356260651
0.36536536536536535,0.13762196753250233,0.005877583412968512,0.035454757468133646
0.3663663663663664,0.13562848527942628,0.0057482132681165865,0.034809440621654586
0.36736736736736736,0.1336546301927637,0.0056213266518552185,0.034173566538183486
0.3683683683683684,0.13170039332048633,0.0054968849406651366,0.03354704830370414
0.36936936936936937,0.12976576127784223,0.00537484988762893,0.03292979861330947
0.37037037037037035,0.12785071633919443,0.005255183624822912,0.032321729808515
0.3713713713713714,0.1259552365293548,0.00513784866546696,0.03172275391372281
0.37237237237237236,0.124079295714429,0.005022807905848747,0.031132782671843495
0.3733733733733734,0.12222286369214119,0.004910024627054144,0.030551727579129828
0.3743743743743744,0.12038590628159906,0.004799462496456908,0.029979499919152053
0.37537537537537535,0.11856838541250658,0.004691085569026754,0.02941601079600331
0.3763763763763764,0.11677025921379225,0.004584858288433802,0.028861171166689514
0.37737737737737737,0.11499148210161936,0.0044807454879551845,0.028314891872732284
0.3783783783783784,0.11323200486680385,0.004378712391216899,0.027777083671015834
0.3793793793793794,0.11149177476154604,0.004278724612719609,0.027247657263815395
0.38038038038038036,0.10977073558555217,0.004180748158226777,0.0267265233281182
0.3813813813813814,0.10806882777144922,0.00408474942496273,0.026213592544152897
0.38238238238238237,0.10638598846952485,0.003990695201651295,0.025708775623197067
0.3833833833833834,0.1047221516317638,0.0038985526684052196,0.025211983334646915
0.3843843843843844,0.10307724809514252,0.0038082893964452857,0.024723126532347095
0.38538538538538536,0.10145120566421961,0.00371987334768753,0.02424211618022931
0.3863863863863864,0.09984394919295858,0.0036332728741828024,0.02376886337722417
0.38738738738738737,0.09825540066579386,0.00354845671741133,0.023303279381491127
0.3883883883883884,0.09668547927792948,0.0034653940074615974,0.022845275633952333
0.3893893893893894,0.09513410151483792,0.0033840542620535707,0.022394763781143023
0.39039039039039036,0.09360118123097672,0.0033044073854648914,0.02195165569740709
0.3913913913913914,0.09208662972769921,0.00322642366732806,0.0215158635064292
0.3923923923923924,0.09059035583032471,0.003150073781296836,0.021087299602100762
0.3933933933933934,0.08911226596441657,0.0030753287836369214,0.020665876668776395
0.3943943943943944,0.08765226423118899,0.003002160111668095,0.020251507700859595
0.39539539539539537,0.08621025248209824,0.002930539582144398,0.01984410602181197
0.3963963963963964,0.08478613039255523,0.0028604393895022007,0.019443585302507227
0.3973973973973974,0.08337979553479324,0.0027918321040341088,0.019049859579005624
0.3983983983983984,0.0819911434498719,0.002724690669971608,0.01866284326974421
0.3993993993993994,0.0806200677187876,0.002658988403468676,0.018282451192109805
0.40040040040040037,0.07926646003271687,0.002594698990511235,0.017908598578467494
0.4014014014014014,0.07793021026237179,0.002531796484749105,0.017541201091613168
0.4024024024024024,0.07661120652645836,0.0024702553052413645,0.017180174839660722
0.4034034034034034,0.07530933525925354,0.0024100502341513064,0.016825436390408788
0.4044044044044044,0.07402448127725303,0.0023511564143341435,0.016476902785131697
0.40540540540540543,0.07275652784494269,0.002293549346900736,0.01613449155187352
0.4064064064064064,0.07150535673964953,0.0022372048886938334,0.01579812071821407
0.4074074074074074,0.07027084831547659,0.002182099249703251,0.01546770882351245
0.4084084084084084,0.06905288156633937,0.00212820899044619,0.015143174930674519
0.4094094094094094,0.067851334188062,0.002075511019261622,0.014824438637393467
0.41041041041041043,0.06666608263958174,0.002023982589583584,0.01451142008694295
0.4114114114114114,0.06549700220322308,0.001973601297155847,0.01420403997848152
0.4124124124124124,0.06434396704403333,0.0019243450771839754,0.013902219576870323
0.4134134134134134,0.06320685026823525,0.0018761922014831622,0.013605880722082464
0.4144144144144144,0.06208552398072231,0.0018291212755416897,0.01331494583811299
0.41541541541541543,0.06097985934164751,0.0017831112355839451,0.013029337941486308
0.4164164164164164,0.059889726622103456,0.0017381413455839212,0.012748980649322394
0.4174174174174174,0.05881499525884326,0.0016941911942285337,0.0124737981869667
0.4184184184184184,0.057755533908135925,0.0016512406918898215,0.012203715395236792
0.4194194194194194,0.056711210498649134,0.0016092700675296445,0.011938657737230018
0.42042042042042044,0.055681892283459655,0.0015682598656099334,0.011678551304763252
0.4214214214214214,0.054667445891120936,0.001528190942956753,0.011423322824412274
0.4224224224224224,0.05366773737582409,0.0014890444656072699,0.011172899663160818
0.42342342342342343,0.052682632266670915,0.0014508019056598265,0.010927209833707874
0.4244244244244244,0.05171199561600037,0.0014134450380698382,0.010686181999374211
0.42542542542542544,0.05075569204684638,0.0013769559374539053,0.01044974547868116
0.4264264264264264,0.04981358579948303,0.0013413169748843767,0.010217830249571458
0.4274274274274274,0.04888554077705565,0.00130651081464217,0.009990366953283036
0.42842842842842843,0.04797142059036519,0.00127252041100534,0.009767286897916838
0.4294294294294294,0.04707108860170339,0.0012393290049785843,0.009548522061636477
0.43043043043043044,0.046184407967851504,0.0012069201210564984,0.009334005095596343
0.4314314314314314,0.04531124168218503,0.001175277563962407,0.009123669326533523
0.43243243243243246,0.0444514526158859,0.0011443854153807553,0.008917448759060864
0.43343343343343343,0.04360490355832014,0.0011142280306997154,0.00871527807767647
0.4344344344344344,0.04277145725651477,0.0010847900357469076,0.008517092648474778
0.43543543543543545,0.041950976453802635,0.0010560563235164633,0.008322828520580305
0.4364364364364364,0.04114332392760445,0.001028012050922733,0.008132422427320485
0.43743743743743746,0.0403483625263501,0.001000642635517579,0.007945811787102963
0.43843843843843844,0.03956595520559225,0.0009739337522616243,0.00776293470407019
0.4394394394394394,0.03879596506324612,0.0009478713302584207,0.007583729968478448
0.44044044044044045,0.03803825537403016,0.0009224415495152627,0.007408137056830855
0.44144144144144143,0.0372926896230763,0.0008976308377190989,0.007236096131798098
0.44244244244244246,0.03655913153870349,0.0008734258669913508,0.0070675480418576075
0.44344344344344344,0.035837445124429435,0.0008498135506973536,0.00690243432076465
0.4444444444444444,0.03512749469013143,0.0008267810402222686,0.006740697186758071
0.44544544544544545,0.03442914488244897,0.0008043157217929586,0.00658227954158308
0.44644644644644643,0.033742260714380024,0.0007824052132949788,0.006427124969287545
0.44744744744744747,0.033066707594101574,0.0007610373610984489,0.0062751777348208915
0.44844844844844844,0.03240235135302871,0.0007402002369283345,0.006126382782458029
0.4494494494494494,0.03174905827309815,0.0007198821347138562,0.005980685734009006
0.45045045045045046,0.031106695113296112,0.0007000715674760905,0.0058380328868532505
0.45145145145145144,0.03047512913545014,0.0006807572642302251,0.00569837121181016
0.45245245245245247,0.02985422812925642,0.0006619281668907018,0.005561648350816739
0.45345345345345345,0.029243860436610092,0.0006435734272285387,0.005427812614459793
0.4544544544544544,0.028643894975173723,0.0006256824038088915,0.005296812979333598
0.45545545545545546,0.028054201261256795,0.0006082446589672497,0.005168599085249914
0.45645645645645644,0.027474649431982412,0.000591249955819384,0.005043121232292558
0.4574574574574575,0.026905110266737253,0.000574688255256417,0.004920330377736093
0.45845845845845845,0.026345455207963386,0.0005585497130022876,0.004800178132817523
0.45945945945945943,0.025795556381238205,0.0005428246766634448,0.004682616759380087
0.46046046046046046,0.02525528661469112,0.0005275036828140678,0.004567599166378722
0.46146146146146144,0.02472451945777654,0.000512577454107932,0.004455078906279164
0.4624624624624625,0.024203129199339868,0.0004980368963936055,0.004345010171305397
0.46346346346346345,0.023690990885102625,0.00048387309588582283,0.0042373477896155975
0.46446446446446443,0.023187980334449243,0.0004700773163315297,0.004132047221331314
0.46546546546546547,0.022693974156623886,0.0004566409962132312,0.004029064554473605
0.46646646646646645,0.022208849766293337,0.00044355574598631264,0.003928356500814578
0.4674674674674675,0.02173248539848527,0.0004308133453145846,0.003829880391591489
0.46846846846846846,0.021264760122950754,0.00041840574036866585,0.003733594173178645
0.4694694694694695,0.02080555385791172,0.00040632504111637324,0.0036394564026300813
0.47047047047047047,0.020354747383230398,0.000394563518656188,0.0035474262431591796
0.47147147147147145,0.019912222353007714,0.0003831136025849169,0.003457463459538568
0.4724724724724725,0.019477861307598765,0.00037196787836113465,0.003369528413403877
0.47347347347347346,0.01905154768509254,0.00036111908473657195,0.0032835820585142006
0.4744744744744745,0.018633165832229626,0.00035056011118461683,0.0031995859359241763
0.4754754754754755,0.01822260101477502,0.00034028399535968035,0.0031175021690919014
0.47647647647647645,0.017819739427380465,0.000330283920605412,0.0030372934589433243
0.4774774774774775,0.017424468202886567,0.000320553213452035,0.0029589230788438226
0.47847847847847846,0.01703667542117082,0.0003110853411880665,0.0028823548695640078
0.4794794794794795,0.016656250117425886,0.0003018739094164946,0.002807553234156268
0.4804804804804805,0.016283082289985318,0.0002929126596638021,0.002734483132785126
0.48148148148148145,0.015917062907664592,0.0002841954670207425,0.0026631100775531547
0.4824824824824825,0.015558083916584087,0.000275716337777121,0.002593400127228973
0.48348348348348347,0.015206038246575737,0.00026746940713451295,0.0025253198819887857
0.4844844844844845,0.014860819817092086,0.00025944893690188486,0.002458836478082871
0.4854854854854855,0.014522323542674798,0.00025164931324250794,0.002393917582497851
0.48648648648648646,0.014190445338002844,0.00024406504445995125,0.002330531387587653
0.4874874874874875,0.013865082122452188,0.0002366907587603162,0.0022686466056478505
0.48848848848848847,0.013546131824302421,0.00022952120211927607,0.0022082324635139816
0.4894894894894895,0.013233493384465334,0.00022255123610737115,0.002149258697102141
0.4904904904904905,0.012927066759839345,0.00021577583578258341,0.0020916955459440167
0.49149149149149146,0.012626752926265583,0.00020919008760644786,0.0020355137477214846
0.4924924924924925,0.012332453881054528,0.00020278918736105211,0.001980684532750354
0.4934934934934935,0.012044072645193138,0.00019656843813398162,0.0019271796184952006
0.4944944944944945,0.01176151326512409,0.00019052324830348688,0.0018749712040520006
0.4954954954954955,0.011484680814176196,0.00018464912955362678,0.0018240319646281034
0.4964964964964965,0.011213481393660185,0.00017894169493337664,0.0017743350460290852
0.4974974974974975,0.010947822133568375,0.00017339665691507022,0.0017258540591189586
0.4984984984984985,0.01068761119298034,0.00016800982550768673,0.0016785630743201274
0.4994994994994995,0.010432757760107547,0.00016277710638745724,0.001632436616078703
0.5005005005005005,0.010183172052011136,0.0001576944990349105,0.0015874496573478059
0.5015015015015015,0.009938765314029485,0.00015275809494119663,0.0015435776140930724
0.5025025025025025,0.00969944981885984,0.000147964075800866,0.0015007963397792867
0.5035035035035035,0.009465138865373035,0.00014330871175016746,0.0014590821198876558
0.5045045045045045,0.009235746777097154,0.00013878835963110348,0.001418411666435082
0.5055055055055055,0.009011188900455824,0.00013439946127169478,0.0013787621125080918
0.5065065065065065,0.00879138160269144,0.00013013854180821127,0.0013401110068163025
0.5075075075075075,0.008576242269542567,0.00012600220801695095,0.0013024363082636548
0.5085085085085085,0.008365689302644252,0.00012198714668554267,0.0012657163805305238
0.5095095095095095,0.008159642116667642,0.0001180901229895781,0.0012299299866760371
0.5105105105105106,0.007958021136229787,0.00011430797892142408,0.001195056283774809
0.5115115115115115,0.007760747792542322,0.00011063763172414198,0.001161074817565888
0.5125125125125125,0.007567744519830555,0.00010707607235205252,0.0011279655171183567
0.5135135135135135,0.007378934751524291,0.00010362036396660557,0.0010957086895431178
0.5145145145145145,0.0071942429162341615,0.0001002676404426861,0.001064285014709121
0.5155155155155156,0.007013594433503023,9.701510490955911e-05,0.0010336755400066622
0.5165165165165165,0.006836915709355962,9.386002831490714e-05,0.0010038616751275597
0.5175175175175175,0.0066641341316451275,9.079974800307866e-05,0.0009748251868741953
0.5185185185185185,0.006495178065210716,8.78316663261991e-05,0.0009465481940105214
0.5195195195195195,0.00632997684683323,8.495324927304537e-05,0.0009190131621370501
0.5205205205205206,0.006168460780030971,8.216202513411375e-05,0.000892202898598482
0.5215215215215215,0.0060105611296559225,7.945558316069246e-05,0.0008661005474293049
0.5225225225225225,0.005856210116340854,7.683157227766912e-05,0.0008406895843373619
0.5235235235235235,0.005705340910773904,7.428769980299954e-05,0.0008159538117069598
0.5245245245245245,0.005557887627816838,7.18217301880486e-05,0.0007918773536679247
0.5255255255255256,0.005413785320474318,6.943148378479869e-05,0.0007684446511664333
0.5265265265265265,0.005272969973717068,6.711483563437426e-05,0.0007456404571044573
0.5275275275275275,0.005135378498166254,6.486971427377419e-05,0.000723449831499412
0.5285285285285285,0.0050009487236510886,6.269410056947144e-05,0.0007018581366975418
0.5295295295295295,0.0048696193926183184,6.0586026556119776e-05,0.0006808510326063999
0.5305305305305306,0.004741330153443135,5.8543574324332326e-05,0.0006604144719959404
0.5315315315315315,0.004616021553609739,5.656487489535955e-05,0.0006405346958153757
0.5325325325325325,0.004493635032787768,5.46481071481697e-05,0.0006211982285673212
0.5335335335335335,0.004374112915786377,5.279149673764749e-05,0.0006023918737236844
0.5345345345345345,0.004257398405432822,5.0993315050318344e-05,0.0005841027091704198
0.5355355355355356,0.004143435575328702,4.9251878175615715e-05,0.0005663180827160108
0.5365365365365365,0.004032169362537141,4.7565545895578154e-05,0.0005490256076257083
0.5375375375375375,0.003923545560165387,4.5932720686092665e-05,0.0005322131582106149
0.5385385385385385,0.003817510809877467,4.435184675743997e-05,0.0005158688654609556
0.5395395395395395,0.003714012594328908,4.282140908129506e-05,0.0004999811127126552
0.5405405405405406,0.003612999229519742,4.1339932468131835e-05,0.0004845385313720918
0.5415415415415415,0.0035144198570973284,3.990598064484985e-05,0.00046952999668592454
0.5425425425425425,0.003418224436576134,3.851815534905434e-05,0.000454944623539566
0.5435435435435435,0.0033243637375168777,3.717509544798325e-05,0.00044077176232626414
0.5445445445445445,0.003232789331632402,3.587547607408759e-05,0.00042700099483594656
0.5455455455455456,0.0031434535848686718,3.461800777104784e-05,0.00041362213022066996
0.5465465465465466,0.0030563096494056197,3.340143566399334e-05,0.0004006252009693956
0.5475475475475475,0.002971311455648662,3.2224538639047395e-05,0.0003880004589635888
0.5485485485485485,0.0028884137041602642,3.1086128546631286e-05,0.00037573837155258083
0.5495495495495496,0.002807571857573965,2.9985049416314524e-05,0.00036382961770442535
0.5505505505505506,0.0027287421324533323,2.8920176681879184e-05,0.00035226508416097424
0.5515515515515516,0.0026518814911513644,2.789041643525003e-05,0.000341035861686656
0.5525525525525525,0.0025769476336268138,2.6894704687308035e-05,0.0003301332413292446
0.5535535535535535,0.0025038989892525176,2.593200664202655e-05,0.00031954871074457714
0.5545545545545546,0.0024326947086010797,2.5001315985928585e-05,0.0003092739505614617
0.5555555555555556,0.0023632946552125667,2.410165420152488e-05,0.00029930083079121594
0.5565565565565566,0.0022956593973730843,2.3232069881862216e-05,0.0002896214072931613
0.5575575575575575,0.002229750199852276,2.2391638063945507e-05,0.0002802279182732015
0.5585585585585585,0.002165529015677903,2.157945958591867e-05,0.00027111278084301915
0.5595595595595596,0.00210295847787334,2.0794660439360513e-05,0.00026226858760614036
0.5605605605605606,0.002042001891222389,2.0036391146893706e-05,0.0002536881033161631
0.5615615615615616,0.0019826232240269803,1.9303826155114834e-05,0.00024536426155696844
0.5625625625625625,0.001924787099876868,1.8596163234851915e-05,0.0002372901614797751
0.5635635635635635,0.001868458789429761,1.7912622889193486e-05,0.0002294590645812722
0.5645645645645646,0.0018136042022118826,1.725244779882118e-05,0.0002218643915441465
0.5655655655655656,0.0017601898784116443,1.66149022324813e-05,0.00021449971909048848
0.5665665665665666,0.0017081829807252813,1.599927152606817e-05,0.0002073587769013674
0.5675675675675675,0.0016575512861989328,1.540486152906695e-05,0.00020043544459080742
0.5685685685685685,0.001608263178097813,1.483099808696764e-05,0.00019372374869530695
0.5695695695695696,0.0015602876378133512,1.4277026529230241e-05,0.0001872178597375207
0.5705705705705706,0.0015135942367847655,1.37423111608026e-05,0.00018091208930948177
0.5715715715715716,0.0014681531284526095,1.322623477406637e-05,0.00017480088721155695
0.5725725725725725,0.0014239350402609485,1.2728198179656758e-05,0.00016887883864868947
0.5735735735735735,0.0013809112656659739,1.2247619718186442e-05,0.0001631406614299724
0.5745745745745746,0.0013390536561996846,1.1783934814824093e-05,0.00015758120325348735
0.5755755755755756,0.0012983346135706508,1.1336595527433602e-05,0.00015219543900890642
0.5765765765765766,0.0012587270818000817,1.0905070109368253e-05,0.00014697846813604976
0.5775775775775776,0.0012202045393960859,1.048884258136873e-05,0.00014192551200831183
0.5785785785785785,0.0011827409915847742,1.008741231078858e-05,0.00013703191137737214
0.5795795795795796,0.0011463109625671208,9.700293603254195e-06,0.0001322931238461056
0.5805805805805806,0.0011108894878453235,9.327015318083554e-06,0.00012770472139345124
0.5815815815815816,0.001076452106574699,8.967120447733734e-06,0.00012326238791726674
0.5825825825825826,0.0010429748539748651,8.620165765194088e-06,0.00011896191684868107
0.5835835835835835,0.0010104342537988753,8.285721440293159e-06,0.000114799208784655
0.5845845845845846,0.0009788073108443207,7.963370678654158e-06,0.00011077026916517241
0.5855855855855856,0.0009480715035226073,7.652709358207943e-06,0.00010687120599017774
0.5865865865865866,0.0009182047764781931,7.353345705451986e-06,0.000103098227584697
0.5875875875875876,0.0008891855332755494,7.064899927744506e-06,9.944764037950193e-05
0.5885885885885885,0.0008609926291254233,6.787003908437228e-06,9.59158467523924e-05
0.5895895895895896,0.0008336053636914809,6.5193008755848325e-06,9.249934290211925e-05
0.5905905905905906,0.0008070034739322551,6.261445082200723e-06,8.9194716745844e-05
0.5915915915915916,0.0007811671270194775,6.013101507384988e-06,8.599864587011119e-05
0.5925925925925926,0.0007560769133159173,5.773945555009874e-06,8.290789551268496e-05
0.5935935935935935,0.0007317138394065115,5.543662759732726e-06,7.991931657280738e-05
0.5945945945945946,0.0007080593212036579,5.3219485063316085e-06,7.702984368007648e-05
0.5955955955955956,0.0006850951771077973,5.108507747708657e-06,7.423649325866144e-05
0.5965965965965966,0.0006628036212306121,4.903054733773615e-06,7.15363616698994e-05
0.5975975975975976,0.0006411672567010474,4.7053127614216095e-06,6.892662336888122e-05
0.5985985985985985,0.0006201690690048611,4.515013890316055e-06,6.64045290819093e-05
0.5995995995995996,0.0005997924194252047,4.331898716625204e-06,6.3967404046128e-05
0.6006006006006006,0.0005800210385200621,4.155716115672448e-06,6.161264625648144e-05
0.6016016016016016,0.0005608390196962798,3.98622300301632e-06,5.933772477284549e-05
0.6026026026026026,0.00054223081281779,3.8231841157365665e-06,5.714017802826987e-05
0.6036036036036035,0.0005241812179190841,3.666371760635556e-06,5.50176121882906e-05
0.6046046046046046,0.00050667537894733,3.515565617062677e-06,5.2967699548434055e-05
0.6056056056056056,0.0004896987776130679,3.370552518200398e-06,5.098817694149105e-05
0.6066066066066066,0.00047323722728642714,3.231126224134684e-06,4.907684419674929e-05
0.6076076076076076,0.0004572768669581784,3.0970872375579717e-06,4.723156260943995e-05
0.6086086086086087,0.00044180415528338735,2.9682425954913327e-06,4.545025345636944e-05
0.6096096096096096,0.00042680586471099957,2.8444056767717996e-06,4.373089653353368e-05
0.6106106106106106,0.0004122690756334091,2.7253960155348977e-06,4.2071528731701946e-05
0.6116116116116116,0.0003981811706610383,2.6110391133649102e-06,4.0470242624879305e-05
0.6126126126126126,0.0003845298289337773,2.5011662643237287e-06,3.8925185100735504e-05
0.6136136136136137,0.0003713030205130252,2.39561438264424e-06,3.743455600768719e-05
0.6146146146146146,0.000358489000859219,2.294225825760776e-06,3.599660685238426e-05
0.6156156156156156,0.0003460763053331206,2.19684824220856e-06,3.460963948564988e-05
0.6166166166166166,0.00033405374382722286,2.1033343977627794e-06,3.32720048590307e-05
0.6176176176176176,0.00032241039543534633,2.0135420180089625e-06,3.1982101765581916e-05
0.6186186186186187,0.000311135603188184,1.927333658224839e-06,3.0738375647043625e-05
0.6196196196196196,0.0003002189688714463,1.844576528409192e-06,2.9539317389915e-05
0.6206206206206206,0.0002896503479150603,1.7651423671605215e-06,2.8383462177039576e-05
0.6216216216216216,0.0002794198443480944,1.688907294683517e-06,2.7269388337636258e-05
0.6226226226226226,0.0002695178058234049,1.6157516804504723e-06,2.619571625084305e-05
0.6236236236236237,0.00025993481871222635,1.5455600099745226e-06,2.516110723260745e-05
0.6246246246246246,0.0002506617032655978,1.478220753581283e-06,2.4164262497849975e-05
0.6256256256256256,0.00024168950885106177,1.4136262396213795e-06,2.3203922092429607e-05
0.6266266266266266,0.00023300950925997377,1.3516725456685919e-06,2.2278863899716228e-05
0.6276276276276276,0.00022461319807787206,1.2922593619624223e-06,2.1387902613634324e-05
0.6286286286286287,0.00021649228411591004,1.2352898939305135e-06,2.052988879519546e-05
0.6296296296296297,0.00020863868692888587,1.18067073495709e-06,1.970370789394771e-05
0.6306306306306306,0.0002010445323958887,1.1283117746785365e-06,1.8908279336482536e-05
0.6316316316316316,0.0001937021483502388,1.078126081965891e-06,1.8142555595401788e-05
0.6326326326326326,0.0001866040603002439,1.0300298036725053e-06,1.7405521314461936e-05
0.6336336336336337,0.00017974298719747317,9.83942067378507e-07,1.669619243194198e-05
0.6346346346346347,0.00017311183729984414,9.39784888132067e-07,1.6013615336873954e-05
0.6356356356356356,0.00016670370406157708,8.974830709718162e-07,1.535686602194275e-05
0.6366366366366366,0.00016051186211907265,8.56964113227221e-07,1.4725049295227777e-05
0.6376376376376376,0.000154529763324307,8.181581359067991e-07,1.4117297971960596e-05
0.6386386386386387,0.00014875103285616476,7.809977760064868e-07,1.3532772105806501e-05
0.6396396396396397,0.00014316946539350006,7.454181196742127e-07,1.2970658228805831e-05
0.6406406406406406,0.00013777902133349507,7.113566140581895e-07,1.2430168625510163e-05
0.6416416416416416,0.00013257382309350696,6.78752984262232e-07,1.1910540590909235e-05
0.6426426426426426,0.00012754815147841825,6.47549168508732e-07,1.1411035750086285e-05
0.6436436436436437,0.0001226964420861787,6.176892364262443e-07,1.0930939356335045e-05
0.6446446446446447,0.00011801328180593984,5.891193186613464e-07,1.0469559630132963e-05
0.6456456456456456,0.0001134934053397263,5.617875389329896e-07,1.0026227099668716e-05
0.6466466466466466,0.00010913169182447113,5.356439460868501e-07,9.600293958911266e-06
0.6476476476476476,0.00010492316149002257,5.106404639132478e-07,9.191133471198043e-06
0.6486486486486487,0.00010086297237887898,4.867307872302717e-07,8.79813932397333e-06
0.6496496496496497,9.694641711477381e-05,4.638703630099883e-07,8.42072506790359e-06
0.6506506506506506,9.31689197718466e-05,4.420163139950972e-07,8.058323519133381e-06
0.6516516516516516,8.952603274714477e-05,4.211273776366653e-07,7.710386206394304e-06
0.6526526526526526,8.601343371172909e-05,4.011638510270643e-07,7.376382835877493e-06
0.6536536536536537,8.262692264660032e-05,3.82087553818522e-07,7.055800717248317e-06
0.6546546546546547,7.936241887329665e-05,3.6386173607461103e-07,6.7481442900252375e-06
0.6556556556556556,7.621595821150073e-05,3.4645108870634544e-07,6.452934584011416e-06
0.6566566566566566,7.318369011710679e-05,3.298216328939674e-07,6.1697087287981844e-06
0.6576576576576576,7.026187493974767e-05,3.1394070187928946e-07,5.898019485472972e-06
0.6586586586586587,6.744688119386666e-05,2.987769016637998e-07,5.637434761895932e-06
0.6596596596596597,6.473518288752089e-05,2.843000463936818e-07,5.387537156620326e-06
0.6606606606606606,6.212335691935245e-05,2.7048112616334663e-07,5.147923529458254e-06
0.6616616616616616,5.9608080513307016e-05,2.5729227104420715e-07,4.91820454495695e-06
0.6626626626626626,5.7186128702868544e-05,2.447066986821511e-07,4.69800426539102e-06
0.6636636636636637,5.4854371880797004e-05,2.326986745515569e-07,4.486959730432005e-06
0.6646646646646647,5.260977337506745e-05,2.2124349330354676e-07,4.2847205747875705e-06
0.6656656656656657,5.0449387096085374e-05,2.1031741392896208e-07,4.0909486047624455e-06
0.6666666666666666,4.8370355204330195e-05,1.9989764821204403e-07,3.905317459196311e-06
0.6676676676676676,4.636990586948109e-05,1.8996230988221896e-07,3.7275122068969324e-06
0.6686686686686687,4.444535102465785e-05,1.8049039018919188e-07,3.5572290109087135e-06
0.6696696696696697,4.2594084208591454e-05,1.7146172859305864e-07,3.3941747601407e-06
0.6706706706706707,4.081357842466993e-05,1.6285697079787553e-07,3.238066752953017e-06
0.6716716716716716,3.910138406570951e-05,1.5465754144017296e-07,3.088632346326392e-06
0.6726726726726726,3.745512687092223e-05,1.468456349851266e-07,2.945608643667441e-06
0.6736736736736737,3.587250593217739e-05,1.3940415621860325e-07,2.8087421894973374e-06
0.6746746746746747,3.4351291728684785e-05,1.3231671003310908e-07,2.677788642380108e-06
0.6756756756756757,3.288932423628488e-05,1.255675761147046e-07,2.5525125133540882e-06
0.6766766766766766,3.1484511033852414e-05,1.1914168407400894e-07,2.432686855513566e-06
0.6776776776776777,3.013482549896196e-05,1.1302457880724148e-07,2.3180929868971134e-06
0.6786786786786787,2.8838304998890507e-05,1.0720241183648227e-07,2.2085202320276665e-06
0.6796796796796797,2.7593049156449112e-05,1.0166189490234956e-07,2.103765656125134e-06
0.6806806806806807,2.639721814445828e-05,9.639031883779126e-08,2.003633803537852e-06
0.6816816816816816,2.5249030990881494e-05,9.137549206172935e-08,1.907936448608538e-06
0.6826826826826827,2.4146763974997043e-05,8.660573058705268e-08,1.8164923645258568e-06
0.6836836836836837,2.3088749006916487e-05,8.206985491199248e-08,1.7291270852926033e-06
0.6846846846846847,2.2073372091035992e-05,7.775714938595968e-08,1.6456726719127346e-06
0.6856856856856857,2.109907178771131e-05,7.365735466002832e-08,1.5659675096646453e-06
0.6866866866866866,2.0164337739991822e-05,6.97606559185715e-08,1.4898560793952242e-06
0.6876876876876877,1.926770919036258e-05,6.605765490164117e-08,1.4171887487979262e-06
0.6886886886886887,1.840777360762047e-05,6.253935325162274e-08,1.3478215887818834e-06
0.6896896896896897,1.7583165267565093e-05,5.919714185509406e-08,1.2816161594209063e-06
0.6906906906906907,1.679256391540207e-05,5.602278752014911e-08,1.2184393314296216e-06
0.6916916916916916,1.6034693438138348e-05,5.3008411438071334e-08,1.1581630989798697e-06
0.6926926926926927,1.5308320588269808e-05,5.014647652679116e-08,1.100664404507512e-06
0.6936936936936937,1.4612253720347468e-05,4.742977810501259e-08,1.0458249666278618e-06
0.6946946946946947,1.3945341563292857e-05,4.485142479637716e-08,9.935311069408925e-07
0.6956956956956957,1.3306472029128713e-05,4.2404835420839504e-08,9.436735939338803e-07
0.6966966966966966,1.2694571055682502e-05,4.008370479979817e-08,8.961474826651994e-07
0.6976976976976977,1.2108601451288337e-05,3.788203328802808e-08,8.508519808714254e-07
0.6986986986986987,1.154756180365979e-05,3.579405793985302e-08,8.076902688891607e-07
0.6996996996996997,1.1010485388984748e-05,3.3814294475575934e-08,7.665693757541447e-07
0.7007007007007007,1.0496439121654433e-05,3.1937500644119154e-08,7.274000428658667e-07
0.7017017017017017,1.0004522530415727e-05,3.015866090194663e-08,6.900965920930702e-07
0.7027027027027027,9.533866764721566e-06,2.847299951369564e-08,6.545767810006708e-07
0.7037037037037037,9.083633603301777e-06,2.6875951908422735e-08,6.207616987108366e-07
0.7047047047047047,8.653014515802582e-06,2.5363148470347596e-08,5.885756182433255e-07
0.7057057057057057,8.241229759731183e-06,2.3930446735320743e-08,5.579459199100967e-07
0.7067067067067067,7.847527433657575e-06,2.257387410331546e-08,5.288029292227492e-07
0.7077077077077077,7.471182651430652e-06,2.1289640494970286e-08,5.010798356241963e-07
0.7087087087087087,7.111496650669125e-06,2.0074141460213468e-08,4.747125939008612e-07
0.7097097097097097,6.7677959936229826e-06,1.8923931754954992e-08,4.4963979939360854e-07
0.7107107107107107,6.4394317342841845e-06,1.783572844971104e-08,4.2580258985402963e-07
0.7117117117117117,6.125778652554814e-06,1.680640693280111e-08,4.03144570171321e-07
0.7127127127127127,5.82623447642483e-06,1.5832977817709093e-08,3.816117095656324e-07
0.7137137137137137,5.540219160993232e-06,1.491260981367759e-08,3.6115224100186083e-07
0.7147147147147147,5.267174129297558e-06,1.4042592866303494e-08,3.4171658680470784e-07
0.7157157157157157,5.006561601517134e-06,1.3220342820474684e-08,3.232572716171944e-07
0.7167167167167167,4.7578639053025285e-06,1.2443406749440555e-08,3.0572884046620175e-07
0.7177177177177178,4.5205827974292845e-06,1.170945118644795e-08,2.8908778637593e-07
0.7187187187187187,4.294238833857378e-06,1.1016242140726717e-08,2.732924564430306e-07
0.7197197197197197,4.0783707451197415e-06,1.0361665969682576e-08,2.583030127567554e-07
0.7207207207207207,3.872534809712391e-06,9.743704953990573e-09,2.4408132714981434e-07
0.7217217217217217,3.6763042770004972e-06,9.160440184174945e-09,2.3059093301469602e-07
0.7227227227227228,3.489268796785794e-06,8.610045787449394e-09,2.177969562477955e-07
0.7237237237237237,3.31103384310083e-06,8.090792480430764e-09,2.0566605729577248e-07
0.7247247247247247,3.1412201899616576e-06,7.601024254455524e-09,1.9416635654856407e-07
0.7257257257257257,2.97946338578825e-06,7.139173252568298e-09,1.83267383047081e-07
0.7267267267267267,2.8254132260485676e-06,6.7037506656930645e-09,1.7294001897205646e-07
0.7277277277277278,2.6787332725319857e-06,6.293339849250401e-09,1.6315645190445593e-07
0.7287287287287287,2.5391003817265556e-06,5.90658832955171e-09,1.538901028830253e-07
0.7297297297297297,2.406204212990204e-06,5.54222245874314e-09,1.4511559420782305e-07
0.7307307307307307,2.2797468024471357e-06,5.199032981906271e-09,1.3680869992427347e-07
0.7317317317317317,2.159442114679777e-06,4.875857495534319e-09,1.2894628098614191e-07
0.7327327327327328,2.0450156146267773e-06,4.571609091286177e-09,1.2150626083062832e-07
0.7337337337337337,1.936203856800489e-06,4.285245269741722e-09,1.144675672026807e-07
0.7347347347347347,1.8327541024820704e-06,4.015779930810481e-09,1.0781009263105545e-07
0.7357357357357357,1.734423907606697e-06,3.762275602170462e-09,1.015146675609202e-07
0.7367367367367368,1.6409807710449087e-06,3.5238556517214192e-09,9.55630037324795e-08
0.7377377377377378,1.5522017511315767e-06,3.299663875466763e-09,8.993765887588268e-08
0.7387387387387387,1.4678731496964303e-06,3.088920230709391e-09,8.462201628312016e-08
0.7397397397397397,1.3877901210435084e-06,2.8908588856069173e-09,7.960023551412121e-08
0.7407407407407407,1.3117563899545104e-06,2.7047657447099027e-09,7.48572168696171e-08
0.7417417417417418,1.2395839095180605e-06,2.529964016062536e-09,7.03785854039296e-08
0.7427427427427428,1.1710925502672609e-06,2.3658115466673735e-09,6.615064296333628e-08
0.7437437437437437,1.1061098235121136e-06,2.2116977138608718e-09,6.21603406525395e-08
0.7447447447447447,1.0444705687007172e-06,2.067044091447201e-09,5.839526884265922e-08
0.7457457457457457,9.86016687853919e-07,1.931312221259418e-09,5.484360388052778e-08
0.7467467467467468,9.305968686756927e-07,1.8039769678068751e-09,5.1494102537574804e-08
0.7477477477477478,8.780663520724374e-07,1.684556494296885e-09,4.8336059155218436e-08
0.7487487487487487,8.282866237330211e-07,1.572593166798697e-09,4.5359306088954554e-08
0.7497497497497497,7.811252182854389e-07,1.4676486692621893e-09,4.2554155754714884e-08
0.7507507507507507,7.364554750477481e-07,1.369304669651683e-09,3.991141106496343e-08
0.7517517517517518,6.941562979978499e-07,1.2771759205776334e-09,3.74223212418201e-08
0.7527527527527528,6.541119479397395e-07,1.1908922736836303e-09,3.507858115092688e-08
0.7537537537537538,6.162118255659266e-07,1.1101066732521758e-09,3.2872284005946995e-08
0.7547547547547547,5.803502520773662e-07,1.0344833878406234e-09,3.079593646759804e-08
0.7557557557557557,5.464263206356179e-07,9.63726654035213e-10,2.8842417787444674e-08
0.7567567567567568,5.143436441201743e-07,8.975271637012838e-10,2.7004960712062598e-08
0.7577577577577578,4.840102174608063e-07,8.35624458517259e-10,2.5277147930324873e-08
0.7587587587587588,4.5533820736132213e-07,7.777460897528954e-10,2.3652889202807614e-08
0.7597597597597597,4.282438053060389e-07,7.236506949226396e-10,2.2126412924095007e-08
0.7607607607607607,4.026470594720166e-07,6.731073476373695e-10,2.069222682088423e-08
0.7617617617617618,3.7847170641924777e-07,6.25891116712296e-10,1.934514282098121e-08
0.7627627627627628,3.5564500611151573e-07,5.817908377281356e-10,1.808023064597819e-08
0.7637637637637638,3.3409764355063487e-07,5.406344261160712e-10,1.6892824916681093e-08
0.7647647647647647,3.1376353137879676e-07,5.022240401331146e-10,1.5778501838425996e-08
0.7657657657657657,2.945796910847065e-07,4.663860408982146e-10,1.4733074538142432e-08
0.7667667667667668,2.764861417592357e-07,4.32963442875689e-10,1.3752570415803689e-08
0.7677677677677678,2.59425744664199e-07,4.018008148420904e-10,1.2833234253051273e-08
0.7687687687687688,2.4334409354231923e-07,3.7275427189342736e-10,1.1971510227581916e-08
0.7697697697697697,2.2818940470514804e-07,3.456928077127941e-10,1.1164032143184954e-08
0.7707707707707707,2.1391239424239927e-07,3.204825294034208e-10,1.040762120929628e-08
0.7717717717717718,2.004661587839962e-07,2.9700220061101845e-10,9.699262726314828e-09
0.7727727727727728,1.878060988946828e-07,2.751516792187658e-10,9.036116743743605e-09
0.7737737737737738,1.7588979628335721e-07,2.5482038701341025e-10,8.415490748703292e-09
0.7747747747747747,1.6467691787980243e-07,2.3590551734287146e-10,7.834841442289076e-09
0.7757757757757757,1.541291430040559e-07,2.183171421421548e-10,7.291773185258421e-09
0.7767767767767768,1.4421004079778754e-07,2.0196422312324103e-10,6.784011574723081e-09
0.7777777777777778,1.3488501493519323e-07,1.8677237534348023e-10,6.309419653405257e-09
0.7787787787787788,1.2612121369492968e-07,1.7265744389760584e-10,5.865974372909477e-09
0.7797797797797797,1.1788742582119482e-07,1.595434895307335e-10,5.451765927588781e-09
0.7807807807807807,1.1015406320424859e-07,1.4737855380531073e-10,5.065007524507337e-09
0.7817817817817818,1.0289301966004416e-07,1.36084254975799e-10,4.7039907524748514e-09
0.7827827827827828,9.607764228647397e-08,1.256106330060902e-10,4.3671237737186175e-09
0.7837837837837838,8.96826508611781e-08,1.1590239878955799e-10,4.052898683326589e-09
0.7847847847847848,8.368408344061606e-08,1.068987121044529e-10,3.759893285604221e-09
0.7857857857857857,7.805922042081193e-08,9.855161131611112e-11,3.4867719822528898e-09
0.7867867867867868,7.278654523545924e-08,9.082445906472003e-11,3.2322746701396454e-09
0.7877877877877878,6.784566219941723e-08,8.366751735877642e-11,2.9952089697360407e-09
0.7887887887887888,6.321727274993805e-08,7.704215043702334e-11,2.7744728736678326e-09
0.7897897897897898,5.888309839718886e-08,7.091860432240082e-11,2.5690103377939977e-09
0.7907907907907907,5.4825838313732334e-08,6.525113782629433e-11,2.3778361502024836e-09
0.7917917917917918,5.102912314924879e-08,6.001488195295224e-11,2.200015947195766e-09
0.7927927927927928,4.747748172384547e-08,5.5172533208747154e-11,2.0346870854837107e-09
0.7937937937937938,4.4156269307649154e-08,5.0702775311606274e-11,1.881029776384935e-09
0.7947947947947948,4.105164808088091e-08,4.657385588302532e-11,1.7382684180944352e-09
0.7957957957957957,3.8150557823968256e-08,4.276312637330193e-11,1.6056878049397483e-09
0.7967967967967968,3.5440632206729106e-08,3.923772418090721e-11,1.482597822288767e-09
0.7977977977977978,3.291021966056462e-08,3.59954288597919e-11,1.3683802979613802e-09
0.7987987987987988,3.0548309659650386e-08,3.300759665592068e-11,1.2624288281415375e-09
0.7997997997997998,2.8344508518074463e-08,3.025069084117149e-11,1.1641798636219391e-09
0.8008008008008007,2.6289016741287696e-08,2.7711166694643907e-11,1.0731198152313937e-09
0.8018018018018018,2.437258705967338e-08,2.5376589718462128e-11,9.887586305268314e-10
0.8028028028028028,2.2586504222488202e-08,2.322564363055335e-11,9.106229104105523e-10
0.8038038038038038,2.0922561017044927e-08,2.1251000958955046e-11,8.382936567130628e-10
0.8048048048048048,1.9373001425293523e-08,1.942668248489099e-11,7.713596428260416e-10
0.8058058058058059,1.7930562146162288e-08,1.775579683283013e-11,7.09453384928338e-10
0.8068068068068068,1.6588367124370507e-08,1.6222134746612937e-11,6.522207218750964e-10
0.8078078078078078,1.533995974689617e-08,1.4810819237709438e-11,5.993248120006456e-10
0.8088088088088088,1.417926398517011e-08,1.3518519637045756e-11,5.504627864638678e-10
0.8098098098098098,1.3100566853552209e-08,1.2329470777672213e-11,5.05347541590595e-10
0.8108108108108109,1.2098497981227752e-08,1.1245671061033136e-11,4.637108474980778e-10
0.8118118118118118,1.1168007407746927e-08,1.0250023052549295e-11,4.2529424426618334e-10
0.8128128128128128,1.0304349151724068e-08,9.326761585271015e-12,3.8987102435328325e-10
0.8138138138138138,9.5030789903916e-09,8.494982495221848e-12,3.572275808494396e-10
0.8148148148148148,8.760017156106414e-09,7.72626407297139e-12,3.271567461382574e-10
0.8158158158158159,8.071230572781474e-09,7.027933790482166e-12,2.994600123429336e-10
0.8168168168168168,7.433043958116059e-09,6.388223283693151e-12,2.73975286901873e-10
0.8178178178178178,6.842014066421598e-09,5.802247571295993e-12,2.5053226160309805e-10
0.8188188188188188,6.2948968260201354e-09,5.271338920920243e-12,2.289690659296184e-10
0.8198198198198198,5.788671320061667e-09,4.7837289685048745e-12,2.0916224308109577e-10
0.8208208208208209,5.320491824889473e-09,4.334310688136611e-12,1.9095658387868752e-10
0.8218218218218218,4.887714455392711e-09,3.929301328753354e-12,1.7424683917965922e-10
0.8228228228228228,4.487838545230716e-09,3.5575986601088516e-12,1.5891488125419073e-10
0.8238238238238238,4.118557050958316e-09,3.219202682203104e-12,1.4485168620126387e-10
0.8248248248248248,3.777688606376728e-09,2.915001573455811e-12,1.3195866621629193e-10
0.8258258258258259,3.4631990608602337e-09,2.639666263348772e-12,1.2015477501847727e-10
0.8268268268268268,3.173199036865526e-09,2.3800961201914106e-12,1.0933587368811004e-10
0.8278278278278278,2.9059099571071556e-09,2.156053113822054e-12,9.943557088831767e-11
0.8288288288288288,2.6596813640367145e-09,1.9486634528220748e-12,9.037925963184534e-11
0.8298298298298298,2.43296627289169e-09,1.751931932858497e-12,8.209743995735153e-11
0.8308308308308309,2.2243402675314883e-09,1.5731860258938468e-12,7.453193617834586e-11
0.8318318318318318,2.0324482097322516e-09,1.424860229803926e-12,6.762190807307888e-11
0.8328328328328328,1.8560499803754738e-09,1.2814194150223557e-12,6.131961605149172e-11
0.8338338338338338,1.6939829539097673e-09,1.149302875091962e-12,5.5569326917748185e-11
0.8348348348348348,1.5451562251911355e-09,1.036060126580196e-12,5.0327741973887896e-11
0.8358358358358359,1.4085754784787241e-09,9.35695965154082e-13,4.555045229892585e-11
0.8368368368368369,1.2832941376217377e-09,8.399947404313934e-13,4.120348506830851e-11
0.8378378378378378,1.168433350073883e-09,7.498446308318307e-13,3.723421571066865e-11
0.8388388388388388,1.0632095204243797e-09,6.725731083179198e-13,3.363598288785852e-11
0.8398398398398398,9.66860147499915e-10,6.010747455320598e-13,3.0367042214152207e-11
0.8408408408408409,8.786888994194442e-10,5.435651928564766e-13,2.7392532686576487e-11
0.8418418418418419,7.980489602488205e-10,4.845013279464183e-13,2.4702462297909733e-11
0.8428428428428428,7.243292632352905e-10,4.318767565791859e-13,2.2253754394796488e-11
0.8438438438438438,6.570017863083422e-10,3.856914787547794e-13,2.0036861059224975e-11
0.8448448448448448,5.955387294420689e-10,3.4572344986827375e-13,1.8020029912690916e-11
0.8458458458458459,5.39450262238006e-10,3.064215547965432e-13,1.6193935081787458e-11
0.8468468468468469,4.883187187942895e-10,2.7267077484793845e-13,1.4553469540601327e-11
0.8478478478478478,4.417313181903637e-10,2.462474668618597e-13,1.3059331394060791e-11
0.8488488488488488,3.993088082410168e-10,2.191580250610059e-13,1.1721512649387478e-11
0.8498498498498498,3.6070524345177546e-10,1.9184653865522705e-13,1.0506484571237706e-11
0.8508508508508509,3.2560376617141173e-10,1.7208456881689926e-13,9.409806267512977e-12
0.8518518518518519,2.936992871127586e-10,1.5165646516379638e-13,8.425038444670463e-12
0.8528528528528528,2.6473334635568335e-10,1.383337888682945e-13,7.532419132871837e-12
0.8538538538538538,2.3843971241888084e-10,1.247890679678676e-13,6.7339467335614245e-12
0.8548548548548548,2.14590567537698e-10,1.0347278589506459e-13,6.008527009271347e-12
0.8558558558558559,1.9299117859361559e-10,9.037215420448774e-14,5.3586024506557806e-12
0.8568568568568569,1.734234977845972e-10,8.393286066166183e-14,4.7764014965423485e-12
0.8578578578578578,1.557203255231343e-10,6.972200594645983e-14,4.256150987203e-12
0.8588588588588588,1.3970913315120015e-10,6.328271240363392e-14,3.791633673699835e-12
0.8598598598598598,1.2525158687992644e-10,6.439293542825908e-14,3.367972567502875e-12
0.8608608608608609,1.1219047912902624e-10,5.040412531798211e-14,2.9949376312288223e-12
0.8618618618618619,1.0041034670393856e-10,4.3520742565306136e-14,2.6636470806806756e-12
0.8628628628628628,8.978573440288073e-11,3.6637359812630166e-14,2.3521184999708566e-12
0.8638638638638638,8.021183717232816e-11,3.774758283725532e-14,2.084776795641119e-12
0.8648648648648649,7.160627646385365e-11,3.1530333899354446e-14,1.8471890683713355e-12
0.8658658658658659,6.38644692685375e-11,2.4202861936828413e-14,1.638245095136881e-12
0.8668668668668669,5.6915361312803725e-11,2.531308496145357e-14,1.4428458428028534e-12
0.8678678678678678,5.066724817481827e-11,1.7763568394002505e-14,1.269873095566254e-12
0.8688688688688688,4.506905959544838e-11,1.887379141862766e-14,1.127986593019159e-12
0.8698698698698699,4.00510735687476e-11,2.0650148258027912e-14,9.93205517829665e-13
0.8708708708708709,3.5556446675855113e-11,1.3100631690576847e-14,8.644196469731469e-13
0.8718718718718719,3.1528557542515045e-11,1.3988810110276972e-14,7.59170504238682e-13
0.8728728728728729,2.7943647396000415e-11,1.509903313490213e-14,6.699085730588195e-13
0.8738738738738738,2.4733548542599237e-11,7.327471962526033e-15,5.881961584464079e-13
0.8748748748748749,2.187205971893036e-11,9.103828801926284e-15,5.149214388211476e-13
0.8758758758758759,1.93212112975516e-11,9.992007221626409e-15,4.483080573436382e-13
0.8768768768768769,1.7053469747452255e-11,1.0880185641326534e-14,3.9879211044535623e-13
0.8778778778778779,1.503064339658522e-11,1.199040866595169e-14,3.483879851273741e-13
0.8788788788788788,1.3239853657864842e-11,1.3100631690576847e-14,3.064215547965432e-13
0.8798798798798799,1.1642242725429242e-11,5.773159728050814e-15,2.55351295663786e-13
0.8808808808808809,1.0221823387723816e-11,-2.6645352591003757e-15,2.2115642650533118e-13
0.8818818818818819,8.974598841859915e-12,-1.6653345369377348e-15,1.9584334154387761e-13
0.8828828828828829,7.867262397098784e-12,-7.771561172376096e-16,1.6986412276764895e-13
0.8838838838838838,6.884270931095671e-12,2.220446049250313e-16,1.532107773982716e-13
0.8848848848848849,6.02984329134415e-12,2.220446049250313e-15,1.2745360322696797e-13
0.8858858858858859,5.266675984216818e-12,3.1086244689504383e-15,1.199040866595169e-13
0.8868868868868869,4.587885626960997e-12,4.218847493575595e-15,1.0236256287043943e-13
0.8878878878878879,3.9959147102308634e-12,-4.773959005888173e-15,8.43769498715119e-14
0.8888888888888888,3.483435762063891e-12,-3.774758283725532e-15,6.616929226765933e-14
0.8898898898898899,3.0231372960543013e-12,-1.7763568394002505e-15,5.88418203051333e-14
0.8908908908908909,2.624345185608945e-12,-7.771561172376096e-16,6.017408793468348e-14
0.8918918918918919,2.2799540033702215e-12,2.220446049250313e-16,5.1514348342607263e-14
0.8928928928928929,1.970645868709653e-12,1.3322676295501878e-15,4.285460875053104e-14
0.8938938938938938,1.7077450564784158e-12,2.220446049250313e-15,3.375077994860476e-14
0.8948948948948949,1.4725998198628076e-12,4.440892098500626e-15,2.55351295663786e-14
0.8958958958958959,1.2638778912332782e-12,-5.218048215738236e-15,1.6209256159527285e-14
0.8968968968968969,1.0835776720341528e-12,-3.9968028886505635e-15,1.7541523789077473e-14
0.8978978978978979,9.321432514752814e-13,-3.1086244689504383e-15,1.865174681370263e-14
0.8988988988988988,7.995826223350377e-13,-2.1094237467877974e-15,1.9984014443252818e-14
0.8998998998998999,6.87894186057747e-13,2.220446049250313e-16,1.1324274851176597e-14
0.9009009009009009,5.950795411990839e-13,1.3322676295501878e-15,1.2656542480726785e-14
0.9019019019019019,5.004885395010206e-13,2.4424906541753444e-15,1.3766765505351941e-14
0.9029029029029029,4.3809400551708677e-13,3.552713678800501e-15,1.509903313490213e-14
0.9039039039039038,3.630429290524262e-13,4.884981308350689e-15,1.6431300764452317e-14
0.9049049049049049,3.1086244689504383e-13,-4.3298697960381105e-15,7.327471962526033e-15
0.9059059059059059,2.680078381445128e-13,-3.3306690738754696e-15,-3.3306690738754696e-15
0.9069069069069069,2.2426505097428162e-13,-2.220446049250313e-15,-2.220446049250313e-15
0.9079079079079079,1.7985612998927536e-13,-8.881784197001252e-16,-8.881784197001252e-16
0.9089089089089089,1.5853984791647235e-13,2.220446049250313e-16,2.220446049250313e-16
0.9099099099099099,1.383337888682945e-13,2.6645352591003757e-15,2.6645352591003757e-15
0.9109109109109109,1.1612932837579137e-13,3.9968028886505635e-15,3.9968028886505635e-15
0.9119119119119119,9.348077867343818e-14,5.329070518200751e-15,5.329070518200751e-15
0.9129129129129129,8.304468224196171e-14,-6.217248937900877e-15,-6.217248937900877e-15
0.9139139139139139,5.972999872483342e-14,-4.884981308350689e-15,-4.884981308350689e-15
0.914914914914915,4.973799150320701e-14,-2.4424906541753444e-15,-2.4424906541753444e-15
0.9159159159159159,3.863576125695545e-14,-9.992007221626409e-16,-9.992007221626409e-16
0.9169169169169169,2.6867397195928788e-14,2.220446049250313e-16,2.220446049250313e-16
0.9179179179179179,2.842170943040401e-14,1.5543122344752192e-15,1.5543122344752192e-15
0.9189189189189189,3.042011087472929e-14,2.886579864025407e-15,2.886579864025407e-15
0.91991991991992,3.352873534367973e-14,5.773159728050814e-15,5.773159728050814e-15
0.9209209209209209,2.1316282072803006e-14,-6.772360450213455e-15,-6.772360450213455e-15
0.9219219219219219,8.881784197001252e-15,-5.440092820663267e-15,-5.440092820663267e-15
0.9229229229229229,1.0436096431476471e-14,-3.9968028886505635e-15,-3.9968028886505635e-15
0.9239239239239239,1.176836406102666e-14,-2.7755575615628914e-15,-2.7755575615628914e-15
0.924924924924925,1.509903313490213e-14,2.220446049250313e-16,2.220446049250313e-16
0.9259259259259259,1.6653345369377348e-14,1.7763568394002505e-15,1.7763568394002505e-15
0.9269269269269269,3.1086244689504383e-15,3.1086244689504383e-15,3.1086244689504383e-15
0.9279279279279279,4.884981308350689e-15,4.884981308350689e-15,4.884981308350689e-15
0.9289289289289289,6.439293542825908e-15,6.439293542825908e-15,6.439293542825908e-15
0.92992992992993,-6.106226635438361e-15,-6.106226635438361e-15,-6.106226635438361e-15
0.9309309309309309,-4.6629367034256575e-15,-4.6629367034256575e-15,-4.6629367034256575e-15
0.9319319319319319,-3.1086244689504383e-15,-3.1086244689504383e-15,-3.1086244689504383e-15
0.9329329329329329,-1.4432899320127035e-15,-1.4432899320127035e-15,-1.4432899320127035e-15
0.933933933933934,1.7763568394002505e-15,1.7763568394002505e-15,1.7763568394002505e-15
0.934934934934935,3.552713678800501e-15,3.552713678800501e-15,3.552713678800501e-15
0.9359359359359359,5.329070518200751e-15,5.329070518200751e-15,5.329070518200751e-15
0.9369369369369369,7.327471962526033e-15,7.327471962526033e-15,7.327471962526033e-15
0.9379379379379379,-8.659739592076221e-15,-8.659739592076221e-15,-8.659739592076221e-15
0.938938938938939,-5.218048215738236e-15,-5.218048215738236e-15,-5.218048215738236e-15
0.93993993993994,-3.4416913763379853e-15,-3.4416913763379853e-15,-3.4416913763379853e-15
0.9409409409409409,-1.6653345369377348e-15,-1.6653345369377348e-15,-1.6653345369377348e-15
0.9419419419419419,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.9429429429429429,2.220446049250313e-15,2.220446049250313e-15,2.220446049250313e-15
0.943943943943944,6.217248937900877e-15,6.217248937900877e-15,6.217248937900877e-15
0.944944944944945,8.43769498715119e-15,8.43769498715119e-15,8.43769498715119e-15
0.9459459459459459,-1.0103029524088925e-14,-1.0103029524088925e-14,-1.0103029524088925e-14
0.9469469469469469,-8.215650382226158e-15,-8.215650382226158e-15,-8.215650382226158e-15
0.9479479479479479,-6.217248937900877e-15,-6.217248937900877e-15,-6.217248937900877e-15
0.948948948948949,-1.887379141862766e-15,-1.887379141862766e-15,-1.887379141862766e-15
0.94994994994995,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.950950950950951,2.4424906541753444e-15,2.4424906541753444e-15,2.4424906541753444e-15
0.9519519519519519,4.884981308350689e-15,4.884981308350689e-15,4.884981308350689e-15
0.9529529529529529,7.327471962526033e-15,7.327471962526033e-15,7.327471962526033e-15
0.953953953953954,-1.1879386363489175e-14,-1.1879386363489175e-14,-1.1879386363489175e-14
0.954954954954955,-9.658940314238862e-15,-9.658940314238862e-15,-9.658940314238862e-15
0.955955955955956,-7.327471962526033e-15,-7.327471962526033e-15,-7.327471962526033e-15
0.9569569569569569,-4.884981308350689e-15,-4.884981308350689e-15,-4.884981308350689e-15
0.9579579579579579,-2.4424906541753444e-15,-2.4424906541753444e-15,-2.4424906541753444e-15
0.958958958958959,2.886579864025407e-15,2.886579864025407e-15,2.886579864025407e-15
0.95995995995996,5.773159728050814e-15,5.773159728050814e-15,5.773159728050814e-15
0.960960960960961,8.881784197001252e-15,8.881784197001252e-15,8.881784197001252e-15
0.9619619619619619,1.176836406102666e-14,1.176836406102666e-14,1.176836406102666e-14
0.9629629629629629,-1.4765966227514582e-14,-1.4765966227514582e-14,-1.4765966227514582e-14
0.963963963963964,-8.992806499463768e-15,-8.992806499463768e-15,-8.992806499463768e-15
0.964964964964965,-6.106226635438361e-15,-6.106226635438361e-15,-6.106226635438361e-15
0.965965965965966,-3.1086244689504383e-15,-3.1086244689504383e-15,-3.1086244689504383e-15
0.9669669669669669,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.9679679679679679,3.552713678800501e-15,3.552713678800501e-15,3.552713678800501e-15
0.968968968968969,1.0880185641326534e-14,1.0880185641326534e-14,1.0880185641326534e-14
0.96996996996997,1.509903313490213e-14,1.509903313490213e-14,1.509903313490213e-14
0.970970970970971,-1.8984813721090177e-14,-1.8984813721090177e-14,-1.8984813721090177e-14
0.9719719719719719,-1.5654144647214707e-14,-1.5654144647214707e-14,-1.5654144647214707e-14
0.9729729729729729,-1.199040866595169e-14,-1.199040866595169e-14,-1.199040866595169e-14
0.973973973973974,-3.9968028886505635e-15,-3.9968028886505635e-15,-3.9968028886505635e-15
0.974974974974975,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.975975975975976,4.884981308350689e-15,4.884981308350689e-15,4.884981308350689e-15
0.9769769769769769,9.769962616701378e-15,9.769962616701378e-15,9.769962616701378e-15
0.9779779779779779,1.532107773982716e-14,1.532107773982716e-14,1.532107773982716e-14
0.978978978978979,-2.6201263381153694e-14,-2.6201263381153694e-14,-2.6201263381153694e-14
0.97997997997998,-2.1871393585115584e-14,-2.1871393585115584e-14,-2.1871393585115584e-14
0.980980980980981,-1.7319479184152442e-14,-1.7319479184152442e-14,-1.7319479184152442e-14
0.9819819819819819,-1.2101430968414206e-14,-1.2101430968414206e-14,-1.2101430968414206e-14
0.9829829829829829,-6.217248937900877e-15,-6.217248937900877e-15,-6.217248937900877e-15
0.983983983983984,7.105427357601002e-15,7.105427357601002e-15,7.105427357601002e-15
0.984984984984985,1.509903313490213e-14,1.509903313490213e-14,1.509903313490213e-14
0.985985985985986,2.398081733190338e-14,2.398081733190338e-14,2.398081733190338e-14
0.986986986986987,3.441691376337985e-14,3.441691376337985e-14,3.441691376337985e-14
0.9879879879879879,-4.6074255521943996e-14,-4.6074255521943996e-14,-4.6074255521943996e-14
0.988988988988989,-2.9976021664879227e-14,-2.9976021664879227e-14,-2.9976021664879227e-14
0.98998998998999,-2.1871393585115584e-14,-2.1871393585115584e-14,-2.1871393585115584e-14
0.990990990990991,-1.2101430968414206e-14,-1.2101430968414206e-14,-1.2101430968414206e-14
0.991991991991992,2.220446049250313e-16,2.220446049250313e-16,2.220446049250313e-16
0.992992992992993,3.197442310920451e-14,3.197442310920451e-14,3.197442310920451e-14
0.993993993993994,5.551115123125783e-14,5.551115123125783e-14,5.551115123125783e-14
0.994994994994995,8.903988657493755e-14,8.903988657493755e-14,8.903988657493755e-14
0.995995995995996,-1.383337888682945e-13,-1.383337888682945e-13,-1.383337888682945e-13
0.996996996996997,-1.4765966227514582e-13,-1.4765966227514582e-13,-1.4765966227514582e-13
0.997997997997998,-1.1080025785759062e-13,-1.1080025785759062e-13,-1.1080025785759062e-13
0.998998998998999,-1.1080025785759062e-13,-1.1080025785759062e-13,-1.1080025785759062e-13
1.0,0.0,0.0,0.0


==> Data/paper_results_exp0.9.csv <==
n,opt_policy_mean,opt_policy_std,SAA_mean,SAA_std
1,1.173534716764126,0.004071318751838717,1.173534716764126,0.004071318751838717
2,0.663998543667244,0.0030075398502144536,0.663998543667244,0.0030075398502144536
3,0.4471720989826913,0.002282210722366004,0.4471720989826913,0.002282210722366004
4,0.3405891724509156,0.0018654139673962406,0.3405891724509156,0.0018654139673962406
5,0.2937440528143074,0.0016742014952427736,0.2805620994765589,0.0016140102588913217
6,0.291629712006147,0.0016543765907663266,0.2511098165212433,0.001495414585895541
7,0.2730823991664339,0.0015545586830935849,0.2344079913515011,0.0014447424867631317
8,0.2523482980816167,0.0014581924882702455,0.2285848904712806,0.0014546927192134777
9,0.2285930292351161,0.0013407287852360348,0.2296834446126396,0.0014784997220316331
10,0.2048612628599591,0.0012503582749385468,0.1913601528976376,0.001099643681965866
11,0.1861907453102336,0.00116854075911122,0.1667596686649128,0.000989576537560221
12,0.1678834039686834,0.0010919975859156063,0.1471500700045287,0.0008990817651012071
13,0.1524843841223144,0.0010180812429771498,0.1332198279976977,0.0008339615684317265
14,0.1346832085375431,0.0009124468919681496,0.1223266049265165,0.0007770410904993659
15,0.1181792394684349,0.0007790708802773222,0.1150901623814386,0.0007439783071248381
16,0.1142349798820145,0.0007371808864758058,0.1108629167442956,0.0007230563162425452
17,0.1130667316997027,0.000729699054961898,0.1077742504327285,0.0007124493358292269
18,0.1109651809944494,0.0007184647282215069,0.1070837201071794,0.0007114841002486528
19,0.1051896970161745,0.0006892180872882942,0.1052929718846413,0.000710751964907774
20,0.102671546534145,0.0006807971920379035,0.0979088707986801,0.0006346252763907297
21,0.0972041345461141,0.0006498877981238441,0.0900382017294607,0.0005951623355402679
22,0.0925743373467236,0.0006260716827829078,0.0841543342252433,0.000562415088684301
23,0.0855223893286361,0.0005905933906004792,0.078286031464674,0.0005358070445455679
24,0.0807223486790524,0.0005664422440206878,0.0755183124373264,0.0005231892693301766
25,0.0740320075519234,0.0005227036025211359,0.0724981582643464,0.0005086725363894748
26,0.0718201345997284,0.0005050373254200393,0.0706459960456915,0.0004991995553983728
27,0.0719848200809261,0.0005062284520994596,0.0698622944074112,0.0004972767802531292
28,0.0706783564536852,0.0005001170139312416,0.0691698317860423,0.0004954437166404827
29,0.0688207686245661,0.0004893127771704226,0.06895817619329,0.0004929672563533829
30,0.0676652108653435,0.00048416661971913377,0.0652935482963643,0.0004668535087613597
31,0.0650604597651076,0.00047295798761746137,0.0615245753657127,0.00045023696128561346
32,0.0619651679599706,0.0004562388005537916,0.0579553210966459,0.00043158334036953034
33,0.0603257646089476,0.00044981775492576717,0.0565002211156036,0.00042545989516054323
34,0.0571386925334096,0.00043113457986853135,0.0546098033435893,0.0004139342159036857
35,0.0542512266226771,0.0004116432893867293,0.0533563864481994,0.000406864888671216
36,0.0529654727394499,0.0004038108476203663,0.0523609381377139,0.00040040065175292276
37,0.0524215885622947,0.0004037177486689295,0.051256949141655,0.00039815463948699375
38,0.0516892558610444,0.0003974323876325945,0.0508626212865808,0.0003927510776248544
39,0.0508392777123429,0.00039411361068425856,0.0510292500112163,0.00039445891189661295
40,0.0501011690950727,0.0003918167876115624,0.0485647474614931,0.00038604695619807414
41,0.048969071254993,0.00038563633967921235,0.0467749485068287,0.0003759423529000576
42,0.0475555826697853,0.00037827796488537396,0.0450128710586776,0.0003649564818237982
43,0.0458939696112306,0.00037045480392267755,0.043812867411918,0.0003602847401436633
44,0.043980581971418,0.00036318502731613674,0.0423646540844961,0.00035457924408465054
45,0.0419492948592246,0.0003534071184318005,0.0413781881231138,0.00035020884918165286
46,0.0417185628480705,0.0003503443447030836,0.0414149082016777,0.00034832505480594567
47,0.041236329822798,0.0003479849890640031,0.0405254538604216,0.00034368641714211556
48,0.0407962597568294,0.0003449913375149843,0.0403637908635081,0.0003412487885001154
49,0.0405930815702342,0.0003448651426806179,0.0406871634295447,0.00034219843299760613
50,0.0400526908949996,0.00034387669709591063,0.0391235695541629,0.0003421505497434398
51,0.0392256351621311,0.00033830201051978845,0.0378110761808798,0.00033433212747376327
52,0.038147820716025,0.00033478533106077974,0.0366449919216791,0.00032976077112134187
53,0.0375342492946535,0.0003318278361491678,0.0359624939490506,0.0003263090548869552
54,0.0362056516337152,0.0003244097931932187,0.035188566669851,0.00032053087085000254
55,0.0348302271255098,0.000318604509115256,0.0344769607366255,0.0003172836714690439
56,0.0339402976030451,0.00031617539707501824,0.033662874567403,0.00031419619174682
57,0.0341340735301227,0.0003151553337835885,0.0337895307633924,0.0003126342556157938
58,0.0340430864694532,0.00031462989933862394,0.0337044743013854,0.0003105986124344537
59,0.0334698517637814,0.0003114455489619639,0.0334954123468944,0.00030863569440760225
60,0.0327986894430738,0.000310057847966734,0.0322522771278708,0.0003121066852686508
61,0.0324546147069437,0.000306559808339239,0.0313262677383092,0.00030553171298846856
62,0.0319745664373658,0.00030552737987458284,0.0307731083784275,0.00030381923634883746
63,0.0314312655512438,0.0003050185248744191,0.0303373421550698,0.000301854619227637
64,0.0299087789950782,0.00029909054710682795,0.0291044253702736,0.00029644165676003263
65,0.0298229361005351,0.00029690660041265535,0.0295455769625871,0.00029591147166334217
66,0.0294133072082023,0.00029508815303248365,0.0292073586440198,0.00029370243381064915
67,0.0288852041494112,0.00029402669855850604,0.0286099471932497,0.00029141415946600435
68,0.0288998210800954,0.0002924319758692265,0.0286957561664309,0.000289469135443737
69,0.0286973629502804,0.0002942867277753754,0.0287425927308937,0.00029109380880267037
70,0.0285106512608057,0.0002899132204619366,0.0280130183734799,0.00029324098959044686
71,0.0279986278195036,0.00029040441303397927,0.0273109095117247,0.0002913447028702682
72,0.027352268765548,0.00028709448795887724,0.0264864767439982,0.0002866593139294221
73,0.0269722968663006,0.0002856704554551261,0.0261428922597746,0.0002847624032668926
74,0.0266396265683919,0.00028524088931345553,0.0260400852432545,0.0002841141662050118
75,0.025561466896145,0.00028112853620863794,0.0253672662513588,0.00028075194519906933
76,0.0253071296285694,0.0002800616409186738,0.0251813031636973,0.0002788686268020785
77,0.0250399845897357,0.00027920623883080485,0.0248547612413705,0.0002772311931643
78,0.024843170908853,0.0002774807124306169,0.024616934683544,0.00027457804476128456
79,0.024747630200965,0.0002779391205464363,0.0247452272598376,0.0002745869370424922
80,0.0246551611532817,0.0002773978237999527,0.0244037008539996,0.00028139587390183445
81,0.0244082006129233,0.00027668064646222773,0.02384565837162,0.00027840240031777537
82,0.024195917026377,0.0002754190467472858,0.0235888913617989,0.0002765007790398565
83,0.0235039230487608,0.00027281591090311025,0.0228376035526089,0.00027272059005758954
84,0.0233622596564704,0.0002713222355870732,0.0229167516247843,0.0002707176410390391
85,0.0223953198136912,0.0002690843485278116,0.0222583276488563,0.00026910564850053854
86,0.0221861871910786,0.0002688647374159411,0.0220731163398606,0.0002679632466329493
87,0.0222130165423399,0.000268542886848171,0.0220572368032567,0.0002665239676955087
88,0.0221082498476172,0.00026845286494128724,0.021946281794561,0.00026574066252561763
89,0.0221094416268534,0.0002681984881076792,0.0221014376841635,0.00026482044187522253
90,0.0219855894312486,0.0002675873116398439,0.0216348130206498,0.0002710946438145118
91,0.0217029539910194,0.00026675094506086226,0.0213267858252517,0.0002693897548104075
92,0.0215061787550088,0.0002660833635059933,0.0209926678922467,0.000267504600319998
93,0.0214667857068666,0.0002654794924896021,0.0210033241711355,0.00026610369133894503
94,0.0208274467664588,0.0002627469173750641,0.0204539731260942,0.0002629977860478884
95,0.0201525896852128,0.00026239999664980014,0.0200335659773602,0.0002624415419010337
96,0.0202934447119234,0.00026246730940213326,0.0202170314632796,0.00026162083934119914
97,0.0200236573590713,0.0002615396059502167,0.0198645652752775,0.00025974815718282635
98,0.0198369450912088,0.0002601742757834334,0.0197455977386398,0.00025773447765264337
99,0.0199515827653231,0.0002608288624696933,0.0199646352235129,0.000257836288699692


==> Data/paper_results_lognormal0.9.csv <==
n,opt_policy_mean,opt_policy_std,SAA_mean,SAA_std
1,0.3309620424808226,0.0045008980981531615,0.3309620424808226,0.0045008980981531615
2,0.2894099998884787,0.007300790273118543,0.2894099998884787,0.007300790273118543
3,0.29534428994558315,0.009554091748041142,0.29534428994558315,0.009554091748041142
4,0.31051276461110344,0.009120155812461379,0.31051276461110344,0.009120155812461379
5,0.3383677058174832,0.009180111327410222,0.3471708710395396,0.009581680828864354
6,0.3441845081836752,0.011453068249640177,0.39262973843891946,0.012513485133999126
7,0.317295113847593,0.009498051247529931,0.42867434423275586,0.012678632754738394
8,0.3043607154375869,0.010013275770606409,0.4743027443206109,0.012922016855650047
9,0.27695973202632507,0.008067668041189874,0.5024080360454675,0.01452220632404181
10,0.2554047237079833,0.007658157870966547,0.1090750235288005,0.0018559911405155293
11,0.23724835679436662,0.007698469792221323,0.10554287124391726,0.001966333358532931
12,0.21890919373808027,0.006602271065248174,0.10367040834290275,0.0020110674908928924
13,0.19339746155378656,0.006377231035508727,0.10648694292668925,0.0021390995632906973
14,0.16271288266362616,0.005061608894813788,0.10826171288258157,0.0022234249893042807
15,0.1292070162472556,0.003054294358920803,0.11562609221738684,0.002326080332485668
16,0.11668636791550235,0.0023844951213003005,0.12014017212525974,0.002432456607087256
17,0.11350602326310422,0.0022754128198001276,0.12381029951429579,0.0024044879315141066
18,0.11034839591110512,0.002285401020757811,0.12878933580109386,0.0024888946844966254
19,0.10871916187616626,0.0023215531715384866,0.13992952607973086,0.002687989762621587
20,0.10383582766043986,0.002229958443629266,0.06377238931783924,0.001559895651973632
21,0.09877988403992943,0.0022129400595298854,0.06265723885438179,0.0015885772184062923
22,0.09287623153092284,0.002075322707238105,0.06349470517074662,0.0016076446519832407
23,0.08639739427331672,0.0022006869714455654,0.06399030097633651,0.0018761212826222144
24,0.07785032156543426,0.001847971884974422,0.06417601488789137,0.0016225184393038052
25,0.07033554444226198,0.0017468803721720977,0.06650464902383235,0.0016871389196597983
26,0.06672352512439561,0.0016585189148435435,0.06812540381288623,0.0016713072828414355
27,0.06684290753745481,0.0016836787279041828,0.07082874828939345,0.001724858438058098
28,0.06432615980916534,0.0016315704750346105,0.07164275167407741,0.0016928895273178052
29,0.06539801665573597,0.0016332930200833372,0.07730149556033816,0.0017343247457501814
30,0.06151035327679577,0.0016273766782215408,0.0442648842734763,0.0014716448997489531
31,0.05987884728292525,0.0016339472245243277,0.04429891484534787,0.0014896044754400095
32,0.05848078092830988,0.0016969584702516535,0.04564315853796552,0.0015992904526258762
33,0.054956526280049545,0.00157006093116511,0.04495148284787809,0.0014781302491845318
34,0.051594120440740854,0.0015502930425850998,0.045564096461297776,0.0015035550015436868
35,0.047723881868172446,0.0015319864617543949,0.04585487140262123,0.001517208308587684
36,0.046227445721942706,0.0015107649230162218,0.04698566714353514,0.0015172097732279372
37,0.04570495130794905,0.0014743742511944037,0.04772076633682776,0.0014881663225745914
38,0.04484150946126553,0.0015180862159547047,0.04874066918783804,0.0015421514508460908
39,0.0461990093610003,0.0015123020442402767,0.05229044697764662,0.0015440960521741938
40,0.04496775022107169,0.0014980008763177549,0.035838669877329865,0.001448619269961836
41,0.04301422201506511,0.0014869357672685193,0.03413242561926988,0.00144012536193475
42,0.04342441157272936,0.001513834536149988,0.03583753412739399,0.0014670221028411621
43,0.040335100283230174,0.0015386179093798199,0.034714483424171716,0.0015124445472289134
44,0.03866428934609378,0.0014653740867052363,0.03510673529189123,0.0014468074651795926
45,0.036827601291589795,0.0014689558553387307,0.035649432045705476,0.001463496748333465
46,0.03439160975132949,0.0015101644386443234,0.03471940768718729,0.001511374536642363
47,0.0353866004727621,0.0014674745377697771,0.036569536158779004,0.0014725942749187135
48,0.035726998959689116,0.0014524050658503312,0.03805658140614088,0.001460753046115265
49,0.034519130367886675,0.0014459091625097153,0.038389984366161256,0.0014618972539998173
50,0.03490760683285443,0.0014502967791992225,0.028939468388698097,0.001427731069756898
51,0.0342998211842358,0.0014517787530041269,0.02879802042287527,0.0014322981581285288
52,0.034448152702447166,0.0014621376893426995,0.029983016636011994,0.001446754854312884
53,0.03071410983559164,0.0014378773395618825,0.027097872997316585,0.0014256598152855543
54,0.03204817133660276,0.0014503326321647781,0.029674641251640432,0.0014416915670350174
55,0.030350320709273237,0.0014299725602299465,0.029602634506545655,0.0014266146323642485
56,0.029015074551428155,0.0014168682463210345,0.029241848725199082,0.0014175095137588887
57,0.02894694923517216,0.0014311427822966444,0.029867690993395923,0.0014331237257695089
58,0.029376694086160837,0.0014687098112742272,0.030957182256949434,0.0014731027128135595
59,0.029740598828686737,0.001493926391823336,0.032204374136699965,0.0014989964032854407
60,0.027471753797852383,0.0014744892098652708,0.023236567869030056,0.0014644403433144424
61,0.027139171822841535,0.0014359603953344757,0.023327463231183065,0.0014263148691212042
62,0.027399561818244322,0.0014277411588645393,0.0242141835141787,0.0014205724550995999
63,0.02701719776560685,0.0014478623796625942,0.02459481041860867,0.0014424363816704549
64,0.024147212796711726,0.0014215774951556175,0.022520422889589442,0.0014177051090698497
65,0.024949488933447395,0.0014159470818695676,0.024395293690182562,0.001413955090625229
66,0.024574117672639728,0.0014137385014249871,0.02478098772489057,0.001414058210489534
67,0.024614585247620058,0.0013955293216847992,0.025197014737521117,0.001396469815416011
68,0.024728287534486082,0.0014254247010888083,0.02581787076466857,0.0014263098615602773
69,0.02317255257353379,0.0013919544565228887,0.025038227460216778,0.0013947771003568563
70,0.023294530071025887,0.0014205400068062863,0.0202706351861075,0.00141538953352227
71,0.023398066065598577,0.0014272966358677842,0.020659939759779977,0.0014232793000932861
72,0.022600045498194055,0.0015077000011825058,0.020259600673384837,0.0015048695640235072
73,0.023013313388313028,0.0014063193389674614,0.021197039275847818,0.0014033174587008165
74,0.02141430931817201,0.001401102466348361,0.020162203836263215,0.0013984760923324636
75,0.021289753349072793,0.0014024416131388632,0.02089902329845028,0.0014012610056911112
76,0.020503210293635332,0.0013906947025427295,0.020632167571755566,0.001390678563906953
77,0.02137930937659971,0.001421676846256989,0.021800315362226153,0.0014216938637156187
78,0.020172251640305783,0.0014242878133762713,0.021037365904582828,0.001425132780050677
79,0.020798702631834587,0.0014084232973953696,0.022154161291111807,0.0014092433680357832
80,0.020666378355943982,0.001461807894003012,0.01839245855990912,0.0014600486630038435
81,0.020151247331333888,0.0014120059709976647,0.018087516760330935,0.001410171017202696
82,0.019762841765604167,0.0014259680302015426,0.01787690687542809,0.0014243168908912
83,0.01982053283751295,0.0014036426973523034,0.01836489245415951,0.001402005336004047
84,0.019771176941702828,0.00142639903236504,0.01883150243167142,0.001425065181104849
85,0.018241462651640283,0.0014136204449092368,0.01798971216776346,0.0014132738587334522
86,0.019531056508894862,0.0013980932583771727,0.019633126384152266,0.0013982527272320805
87,0.019299625470893478,0.0014003527128193575,0.019660982310268915,0.0014005168148876405
88,0.017301308233229173,0.0014111473048133074,0.01796220278205074,0.00141098638929846
89,0.01797303822385321,0.001387955773618118,0.019075671890655954,0.0013878992294407704
90,0.018933582931879078,0.0013997694203319961,0.01718761153941606,0.0013994308463926544
91,0.017874425243053826,0.0014147024833439839,0.016270298469822864,0.0014141276039973591
92,0.01855329605418321,0.0014077957036180172,0.017143193756311126,0.0014069187040814213
93,0.017900087602427783,0.001435927710003043,0.016743680104816194,0.0014353850206362182
94,0.016937398536093662,0.0013979618029191269,0.016183559132811887,0.0013975993573648899
95,0.01835188443877045,0.0014283010935273047,0.018117867632745366,0.0014282319798843035
96,0.015311921080506607,0.001385879165513112,0.015398322505949746,0.001385789306280956
97,0.015930646833209883,0.0013915144922949005,0.016192703627926353,0.0013912532965518194
98,0.015520340422363388,0.001415996941090756,0.016054971945687946,0.0014154242498738878
99,0.016765802566129473,0.0014095440710890595,0.017673644796273313,0.0014092219559062793


==> Data/paper_results_normal0.9.csv <==
n,opt_policy_mean,opt_policy_std,SAA_mean,SAA_std
1,2.21710208627566,0.011432061828299707,2.21710208627566,0.011432061828299707
2,0.9246046271791262,0.00573020097132201,0.9246046271791262,0.00573020097132201
3,0.5259912432332892,0.0035250892680798035,0.5259912432332892,0.0035250892680798035
4,0.3459695570263938,0.002413886725678058,0.3459695570263938,0.002413886725678058
5,0.2741464020414357,0.0019262467254779149,0.2532771573162791,0.0017520562586522302
6,0.2727680415809252,0.0018848401655299847,0.2075150765480884,0.0013983841690407106
7,0.2490945487108966,0.0016785026489237176,0.1761214454144553,0.0011400381826067272
8,0.2245369241562607,0.0014757448020965207,0.1608113831606994,0.001000894224751739
9,0.1973126164868939,0.001284094956688346,0.1514064991189028,0.000905857082474865
10,0.1746676199619801,0.0011391215634962372,0.1875819084858381,0.0012493842949385064
11,0.1537185562489,0.001013327387915111,0.1561453942673867,0.0010667363604285416
12,0.1351740412724074,0.0008882450187494513,0.1319300723760512,0.0009071273325925105
13,0.1190435737686912,0.000787662508243617,0.1132423247311691,0.0007770254549055007
14,0.1064594931428286,0.0007163260770338693,0.1018412369151271,0.0007010572448178856
15,0.0937535038584054,0.000636365800895391,0.0923770633790788,0.0006286127705960675
16,0.0895490786629036,0.0006035897447779651,0.0847668808323687,0.0005652162351515581
17,0.0897561123080683,0.0006022123531488543,0.0809114600706115,0.0005304403355319077
18,0.0871849718665989,0.0005856009669352872,0.0770604650479305,0.000499954751428967
19,0.0840165330516509,0.0005611062547623639,0.0755983016605601,0.00048436919844266216
20,0.0797538055451687,0.0005358601481176734,0.084491344297336,0.0005872454915082721
21,0.0755223108249767,0.0005057706341272345,0.0763202518245134,0.0005306496585334404
22,0.0711405099153337,0.0004805151854733879,0.0697429393786066,0.0004900528966013809
23,0.066797803458322,0.00045359855971803005,0.0644941225610402,0.0004513082485651408
24,0.0615577119345276,0.00042552657526604613,0.0596681971399659,0.00042119674599759967
25,0.0565388401474826,0.00039631745061580875,0.0558311927703221,0.0003937188177508693
26,0.0559045042915371,0.00039160370434937,0.0540660329867741,0.00037717345184179403
27,0.0549551941641583,0.0003805260622392594,0.0518168913280436,0.00035528562370782356
28,0.053788961220041,0.00037350656626348056,0.0499683356716884,0.00034042206846419785
29,0.0527667023111904,0.00037127681040400164,0.0496135937764563,0.0003372304714963355
30,0.0510624628839717,0.00035980892751466645,0.0537295817571623,0.0003890427965653872
31,0.0498525648293095,0.0003510533295330165,0.0503343759307364,0.00036597747567162
32,0.0475912912618543,0.0003382018370235355,0.0468669479566519,0.0003436140758901526
33,0.0456143656806535,0.0003264014776574513,0.0445996403694064,0.0003276268614602153
34,0.0433678423712837,0.0003162327140000245,0.0424363206877067,0.00031469553879109115
35,0.0411948146133054,0.0003015238384143932,0.0408408031275424,0.0003002839323186684
36,0.040312632577637,0.00029705917484251825,0.0394963411254774,0.00029114961191500493
37,0.0399785102933736,0.0002932164294766982,0.0382630740984755,0.00027867568760536304
38,0.03952747368182,0.0002920071264940522,0.0374077902344218,0.000273768882417929
39,0.0389542228593795,0.00028675294069271544,0.0370945914964948,0.00026814044355841964
40,0.0381221046062989,0.00028292344561946996,0.0396146893297291,0.0003014152331285773
41,0.0371560239764976,0.00027597884568610206,0.0374537037953728,0.0002857553097008502
42,0.0361852893514953,0.0002723098130645043,0.0357087279934973,0.0002762129593591638
43,0.0348696751382286,0.00026391718489856094,0.0342950081379735,0.0002653863866684223
44,0.0334266379637113,0.00025616487058124676,0.0328352056635323,0.0002554108636763811
45,0.0321898383424488,0.0002506463167111362,0.0319560691720877,0.00025026298760517923
46,0.0314631078935354,0.00024639258300839846,0.0309562258360394,0.00024225753842199637
47,0.0310714241918985,0.00024504497743270035,0.0300389961366569,0.00023585146880428432
48,0.0312649031268683,0.0002448234414822983,0.0298971309074145,0.00023321368762014219
49,0.0307142214610931,0.00024209161038716222,0.0295411477959737,0.00022966217989617372
50,0.0300841170274928,0.00023859274956595743,0.0310421199689285,0.00025159178716101455
51,0.0297635918496026,0.00023550218371922273,0.0298997458195098,0.00024281721628648917
52,0.0287992854514149,0.00023048076997790628,0.0285571573455967,0.00023442369925087139
53,0.0280400582390409,0.00022760944777129328,0.0276000011541375,0.00022926960127887824
54,0.0271167272917198,0.00022219387980874239,0.0267528841737862,0.0002223689314578782
55,0.0262587493207069,0.00021774131011585712,0.0261115531180429,0.00021778077060071542
56,0.0257408223707658,0.00021704809380358227,0.0254249798462242,0.0002144892165468603
57,0.0257489887740398,0.00021596557297801276,0.0250150801808044,0.00020942280268005484
58,0.025739225773689,0.00021445253837632116,0.0248532262661691,0.0002064798412270023
59,0.0251773289000591,0.00021329026512955577,0.024397002319346,0.00020439067654833657
60,0.0250950265807392,0.00021128885406753616,0.0257730585160995,0.00022124441112205767
61,0.024792873690145,0.00020998352570466772,0.0250024140787947,0.00021612162596461798
62,0.024181839980313,0.00020774318136247328,0.0239718223398968,0.00021126091508179382
63,0.0235656663805372,0.000205092661539851,0.0232402816856789,0.0002069938131728398
64,0.0230129821791964,0.0002023442420666315,0.022752132851479,0.00020300308229212336
65,0.0222165871564203,0.00019758384819570132,0.0221014168251167,0.0001976493185422649
66,0.0219168652769676,0.00019812238085879216,0.0216776955762683,0.00019596672528876644
67,0.0218304749195403,0.00019776717554183346,0.0213120721290094,0.00019360467119045
68,0.0219379456404333,0.0001958862304413958,0.0213270266463265,0.0001900373395264468
69,0.0218078496421898,0.00019726311423038588,0.0211760574331953,0.00018997943809426467
70,0.02158605160072,0.00019494811635584322,0.0220361288896884,0.00020266679131476995
71,0.0210728961911004,0.00019239767710646535,0.0211920924201498,0.00019731767267921216
72,0.0207903745704742,0.00019227075569938377,0.0206243176257054,0.0001950812045714529
73,0.0204999911507031,0.00019038046886439008,0.0202611991864671,0.00019144845751296557
74,0.0196536087434104,0.00018690545527518923,0.0194475579125088,0.00018761378059305655
75,0.0192329695438073,0.00018521111887647777,0.0191461237707482,0.00018522794654806846
76,0.0192423147418163,0.0001840679816404714,0.0190684269444454,0.00018265926904526277
77,0.0190791986157774,0.00018353150926702394,0.0187114459734225,0.00018046602264394523
78,0.0188812255308987,0.0001829142052742362,0.0184141454753052,0.000178412357496241
79,0.0190770373908757,0.00018332559270322195,0.0185723170833818,0.00017794081381054106
80,0.0186349397232887,0.0001816931033997839,0.0189869125164858,0.00018756535275599046
81,0.018514586349944,0.0001805875143382144,0.0186321621614657,0.0001847018564331291
82,0.0183384817440412,0.00018077951040736375,0.018235309205143,0.00018329285665717268
83,0.0177394142087194,0.0001780794684844425,0.0175288055720164,0.0001794996096325228
84,0.0174188906441918,0.00017725189221808757,0.0172051971347619,0.00017773065738845102
85,0.0172112223641904,0.00017590386178962982,0.0171338793896245,0.00017598015158822088
86,0.0170498966361287,0.00017451961053407446,0.0169283711199141,0.0001734198455715358
87,0.0168572534897497,0.0001749799284966454,0.016554479472788,0.0001724101888666659
88,0.016911580356923,0.00017410553999411076,0.016575939617655,0.00017082175164886274
89,0.0168133387226134,0.00017409350896860706,0.0164545780024489,0.00016954061189254987
90,0.0165501832936612,0.0001723272308508958,0.016766312457608,0.00017739075833561328
91,0.0164126088168448,0.0001739014120319602,0.0165063836375018,0.00017720023310977546
92,0.0161209502629475,0.00017076738984732396,0.0160089108477643,0.00017278464260884433
93,0.0160090194520763,0.00017100898682484016,0.0159117532734429,0.00017258882357929883
94,0.0156519166389825,0.00016954775759806898,0.0155327233543323,0.00017028513991396437
95,0.0153616172823958,0.00016836989569264294,0.0153080467244861,0.0001685050787352439
96,0.015112832978225,0.00016646149592814433,0.0150069221615716,0.00016563182153573003
97,0.0150985297023089,0.00016805586570175208,0.0148969723355514,0.00016622192906094868
98,0.0150280773644944,0.00016828481881119063,0.0147249679613039,0.00016517018660284536
99,0.014928118563477,0.00016648808881172727,0.0146626913048577,0.00016288358592798902


==> Data/paper_results_pareto0.9.csv <==
n,opt_policy_mean,opt_policy_std,SAA_mean,SAA_std
1,0.3644843892826759,0.01299559069931467,0.3644843892826759,0.01299559069931467
2,0.3040282849579854,0.01258957739552855,0.3040282849579854,0.01258957739552855
3,0.30131862425515576,0.013517232869621422,0.30131862425515576,0.013517232869621422
4,0.34151518886464527,0.019571193832771765,0.34151518886464527,0.019571193832771765
5,0.38178699744278455,0.022579224047499354,0.38978703775269996,0.02270630596307253
6,0.37188945084227387,0.020513570573123877,0.44316216827615995,0.034086108974367105
7,0.33779663153319106,0.01738605635865398,0.4543686527084596,0.02193240167942639
8,0.32248094044503306,0.01597224966015935,0.5013641084703313,0.01915951454525599
9,0.29462702053368184,0.02140682173015028,0.541735559205053,0.025503122400381887
10,0.2827095375604256,0.03752171993946654,0.09468409495377217,0.004861986110621538
11,0.24863953048971488,0.026436720342607484,0.09313489640168782,0.005339296457106924
12,0.22735857993881536,0.014568959640145748,0.09830674499671499,0.009393312368502727
13,0.19566291864109697,0.01220953709555887,0.09216211588650669,0.0048729825561323915
14,0.15606160791125978,0.008935736682786488,0.09096910499133659,0.005134232963552091
15,0.10436986802421777,0.0056017171884917075,0.0881811351529651,0.00405810255780936
16,0.09211030815238885,0.005018420284886735,0.09531934891103666,0.005032071752931226
17,0.0909203140499848,0.005753072028903012,0.09897545694030807,0.005777785946876288
18,0.10531431496864196,0.012884053986848071,0.12147779536313252,0.012906020002571301
19,0.09196627991841044,0.004179136923218621,0.11808187014559479,0.004274069398803255
20,0.09030642411980394,0.005216290375312909,0.05813325645861789,0.005115450251250701
21,0.08471596129590053,0.007998643397545179,0.05544571993216296,0.007942221747671962
22,0.07491892710668457,0.005248134781478908,0.05040061671143725,0.005178682346433596
23,0.08080486894936834,0.011503486356287021,0.06199142564064952,0.011479823775063711
24,0.060017742013890985,0.0038186042638174663,0.048146387611515795,0.0037575686498620697
25,0.0607859609377035,0.007772904474175266,0.057611201682468804,0.007767130711806178
26,0.05364892680008837,0.005131115631229827,0.05455982995804254,0.00513233482790306
27,0.06540446683013457,0.023694838024221277,0.06856353305194185,0.02369564059327239
28,0.08833532854453008,0.03828217494487817,0.09414860218553156,0.03828270591149462
29,0.060920774490323515,0.013059697548843655,0.07013611833128008,0.01306375621679839
30,0.0525571389766033,0.00892349279933276,0.0390392100663608,0.008913266826047431
31,0.04800455288681316,0.0052133202797538,0.03531679378255581,0.005197146859801848
32,0.047407978584154575,0.006001526241530515,0.037113897806693386,0.005991445830180022
33,0.04735883094704363,0.007041909044748785,0.03911545150666429,0.007035988314343222
34,0.045444614481093826,0.00902851190497895,0.04047981179971516,0.00902551728725094
35,0.034422506653235985,0.00696373736849378,0.03278577159788587,0.006960995440833392
36,0.03536783173354263,0.004986888610404179,0.03575082394803486,0.004987079823086399
37,0.032902308814915404,0.0038497926145473985,0.03448873636999106,0.0038518517581930672
38,0.03408992507898678,0.003983950333644079,0.03696879019853805,0.003985819458221035
39,0.043823364037513635,0.007786368050207114,0.04879524551981995,0.007788648544876191
40,0.038425437351121694,0.008355718539443002,0.03117432646698237,0.008352552552626515
41,0.029511893112470267,0.004591636046282076,0.022641769465374884,0.004586272918716714
42,0.029899447847590688,0.004186793991142772,0.024240621523556216,0.004181291758339776
43,0.03209320191302045,0.004972639952997038,0.02780330833224598,0.004970215159932088
44,0.03547861717766576,0.01643586424016146,0.03266229932100417,0.016435222744003605
45,0.03012417765414188,0.004958889824575077,0.02929796707888155,0.004958441356941583
46,0.025097191741707103,0.005644769434674326,0.02532964250420089,0.005644936838322377
47,0.02591808752615976,0.005419140209460488,0.026786533251519584,0.005419618822790658
48,0.02037132292828181,0.0031849962610599036,0.022155189901803762,0.003186330990247693
49,0.021897943016116583,0.0038242794772144063,0.024901805690181522,0.0038256363413686203
50,0.02843295735258322,0.00686695926723649,0.023889148535854998,0.006865723875550916
51,0.02206287061202672,0.003705706771828859,0.01777813620692892,0.003703758497036726
52,0.026261976765137973,0.007435962985757908,0.02267547762134714,0.0074347560235414846
53,0.02560964560534873,0.005616683611533178,0.022737016085076833,0.005614686182405373
54,0.024434827864219466,0.010135891054736895,0.02258068919438072,0.010135490452617397
55,0.026530027042882542,0.011238371278377917,0.025985009130275127,0.011238275175832693
56,0.017152040471518415,0.004069160172013197,0.017332859155213987,0.004069188444121971
57,0.017003247408698963,0.004978892830456754,0.017634817073590936,0.004979168526006097
58,0.022603725718933987,0.004510028350596518,0.023762539213536327,0.004510307376177952
59,0.037093267543163666,0.017611650572825897,0.039035359219013355,0.017611785027139008
60,0.021288506812719987,0.004351257957303492,0.018130598725454083,0.004350500882558217
61,0.027856832510801732,0.006898861495439894,0.024938874127502952,0.006898225161303832
62,0.035403363201729876,0.024093773300334912,0.03277718926310058,0.024093705771893688
63,0.01664078825054971,0.007988186148272385,0.01475737860772175,0.0079879218011854
64,0.01696166204404914,0.004649679843617401,0.015719244446159353,0.004649339652816641
65,0.01739378303822159,0.00486603196047466,0.016942206697525553,0.004865871553303756
66,0.020316158346974644,0.006301068339462157,0.02042489534222014,0.006301193325076673
67,0.018687995926399692,0.006478891875559715,0.019054222987132663,0.006479085654688684
68,0.014621926409220443,0.005665228513598094,0.015437952602787242,0.005665167928909462
69,0.022896312146835296,0.006968518496342523,0.02432284902826698,0.0069687537757626775
70,0.011739843575437447,0.003443365122360673,0.009517590198713899,0.003442612913813393
71,0.009081576813862346,0.004861691121058492,0.0068710642546045975,0.004861463061915988
72,0.01688086467541461,0.004397877463574581,0.014965302311215956,0.004397712325609109
73,0.015649414995279276,0.00541014775592911,0.01419111937683426,0.0054100563688074445
74,0.033695935055986004,0.01876754218232516,0.03275537353423785,0.018767400162802435
75,0.019230305148500326,0.005405916105568704,0.018882391781101404,0.005405827549426601
76,0.009229833093866269,0.004152818541944848,0.009276240365820199,0.004152815599324351
77,0.020412762799566053,0.007805536833951211,0.020752925663179767,0.007805519933715263
78,0.011228063917097408,0.005108474149204403,0.011916366007751478,0.005108400555047573
79,0.01444156062244839,0.006191718823749683,0.01547430517455739,0.006191777061591853
80,0.009712284740946986,0.0037308421101878418,0.0079847779143698,0.003730538762379149
81,0.022050598591288884,0.007663653677067821,0.020403569805937938,0.007663775889109754
82,0.026978489028239405,0.02586109625471639,0.025530462356609718,0.025861116564312874
83,0.013720697912250612,0.005661090984930156,0.012630163619646417,0.005661082585301272
84,0.012602049993037934,0.004428741834891042,0.011848517332024189,0.004428739290576242
85,0.01670027783409478,0.00609097144735917,0.016474814250506453,0.006090904028226125
86,0.0144835135520196,0.011117236384926671,0.014543156480238073,0.011117216723480774
87,0.007712076290368852,0.004647354683812293,0.007957082592597864,0.004647387229084848
88,0.016209567286996185,0.004920250294025902,0.01669272466392302,0.0049199672189320885
89,0.011049004563015608,0.005311816202641654,0.011821595036620725,0.005311880192311142
90,0.016323365596155437,0.006549071525318733,0.014896578674855387,0.006549022555583056
91,0.012339996208335036,0.004297045651927061,0.011089964394490615,0.004297169035391115
92,0.009788470484413336,0.004356275281711971,0.008722628008511313,0.004356197708384597
93,0.016413619150226433,0.005932844460045563,0.015501078965881154,0.0059326838713905875
94,0.008207983201764746,0.004349947902637397,0.0076421511109778795,0.0043499528537532025
95,0.012464675282213733,0.012560483175406046,0.012280577217213207,0.012560470796936259
96,0.006995007015398125,0.004282930732858601,0.007072829279389792,0.0042828811489845995
97,0.015474593432975192,0.007554048428145897,0.01564723634588905,0.007553980820547798
98,0.012676986608928464,0.006165984936229134,0.01305242012994734,0.006165903968334734
99,0.02158000195545373,0.008727723902170125,0.022239785442509152,0.008727635394620317


==> Data/paper_results_uniform0.9.csv <==
n,opt_policy_mean,opt_policy_std,SAA_mean,SAA_std
1,2.6962194111692237,0.012069755284302089,2.6962194111692237,0.012069755284302089
2,1.2208055828839952,0.007590818120303838,1.2208055828839952,0.007590818120303838
3,0.662761157119071,0.004972161961447316,0.662761157119071,0.004972161961447316
4,0.4061650926151789,0.0034569117758646716,0.4061650926151789,0.0034569117758646716
5,0.3025661899759633,0.0027717503058770168,0.2713791593412884,0.0025144959754963567
6,0.2938333047757231,0.0026459915126859895,0.1913692929691077,0.0018671953464189535
7,0.2632956171384757,0.002318153068332454,0.1416850971317762,0.0014077548506299632
8,0.2296688524313375,0.0019994237230737057,0.1102839088354197,0.0010882858563543013
9,0.1954193433651061,0.0016902936143272842,0.0907092212343785,0.0008686366270652384
10,0.1668827389862004,0.0014585090845794116,0.212124374072764,0.001684132148337183
11,0.1428378793228772,0.0012572673584772868,0.1695420621352532,0.0014101183181759443
12,0.1210400032283387,0.0010712501842512284,0.1364235427126781,0.0011685416900151374
13,0.1028481841817907,0.0009118270510884808,0.1102811362091018,0.0009678072978417823
14,0.0900396455765981,0.0008223260281700128,0.0935012334027134,0.0008508817101515759
15,0.0777891415065348,0.0007051992850138454,0.0782686887792041,0.0007109847046957723
16,0.0759470534411508,0.0007018338175078948,0.0678696096327109,0.0006223884122841659
17,0.0744693921268808,0.0006701199818119198,0.0596663379902664,0.0005335595143162379
18,0.0712435632863024,0.0006367199029789769,0.0527817612136962,0.00046465443618766194
19,0.067443787557363,0.0005984340915682213,0.0476510338056004,0.00041089744837457544
20,0.0639626823454608,0.0005599694848589054,0.0822661656313503,0.0006851747805577199
21,0.0605438051198361,0.0005301671587336394,0.072293196953765,0.000616427223166737
22,0.0557105716909476,0.0004849539206135624,0.0626734150550383,0.0005444311218876179
23,0.0518386667374548,0.00045178950411352796,0.0556616175683633,0.0004884563238786989
24,0.0482108798759077,0.0004207940474400989,0.0496884306730636,0.0004350720371683679
25,0.044031732171178,0.0003825019157519294,0.0443265928407636,0.00038712618482692943
26,0.0436899356842508,0.00038371307452589695,0.0409396934319006,0.00035708319380865593
27,0.0424663130262814,0.00037629084003061944,0.0369931585433678,0.00032292332944437594
28,0.0419013159011329,0.0003609780044617529,0.0343895847047919,0.00028950991663732645
29,0.0405293994025919,0.00034743995921249546,0.032256965596338,0.0002685922948539449
30,0.0392851363271962,0.0003358134323732654,0.048218254180135,0.00040444257105839244
31,0.0377319109238638,0.00032105045856507743,0.0438151005238303,0.00037264297141833744
32,0.0363359040926387,0.000309553358440653,0.0399995286241332,0.00034288946422950144
33,0.0345153941694238,0.00029615427800226446,0.0365104022037032,0.00031584146086349095
34,0.0329783061237434,0.0002839144938755714,0.0338116430848345,0.00029402146926606594
35,0.0306990409371441,0.00026440311732920546,0.0308723070534697,0.0002665490657490854
36,0.0301576884419674,0.00026180645819145744,0.0288944635854007,0.00025009445147009397
37,0.030134712252301,0.00026176127656255194,0.0271782394162702,0.00023538396729607644
38,0.0296399078690019,0.00025541599526126543,0.0256925910149852,0.00021788973984075295
39,0.0288432654630754,0.00024582655540193846,0.0240762835551204,0.00019810188253278446
40,0.0283212234238854,0.00024266266342000197,0.0336708601422948,0.00028589057384011644
41,0.0276137557477744,0.00023591171184396742,0.0311885210452675,0.00026690339573036994
42,0.026680904012333,0.00022742479885553996,0.0288804416958143,0.00024788603647423797
43,0.0258372968017714,0.00021978176770134895,0.0271453130015344,0.00023266048002529944
44,0.024555175857188,0.00021145463720678695,0.0251051055246898,0.00021869714691793798
45,0.0235633830462251,0.00020458801889702995,0.0237031072873152,0.00020659555332940498
46,0.0232581275325209,0.00020241968038001544,0.0224739519073011,0.00019523058354364945
47,0.0231147615732829,0.00020202524545616098,0.0213320407047594,0.00018548168985349644
48,0.0229168429168526,0.00019952210679423748,0.0204104216164755,0.00017665454259035548
49,0.0227737604314983,0.00019617221240327698,0.0198298232347484,0.00016789544767040847
50,0.0221311867620208,0.0001921563988744185,0.0257455885773836,0.00022118097422850296
51,0.0219524274405709,0.00018972808351015946,0.0243787358651508,0.00021073165851412796
52,0.0210689869627742,0.00018577521130131447,0.0226103729679771,0.00020103106920818845
53,0.020450578438975,0.00017728727237095496,0.0213010369607729,0.00018658044677067744
54,0.019748353941233,0.00017556448624306647,0.0201343039720474,0.00018101078426613595
55,0.019033697418574,0.00016826584733397446,0.0191381189525654,0.00016974076067134648
56,0.0189206285813814,0.00016995475730770645,0.0184210754283815,0.00016539572090454747
57,0.0186686100064392,0.00016680180972779998,0.0174978922622666,0.00015680880737054098
58,0.0186200196096524,0.00016739657575564495,0.0169258102765073,0.00015152000604321596
59,0.0183720085652931,0.00016534181634472346,0.0163458437508896,0.00014609181562139697
60,0.0181638803334951,0.00016108703265812848,0.0205861149311412,0.00018125181099222298
61,0.0178671657542759,0.00016112920443383697,0.0196136703045239,0.00017647613900099546
62,0.0173874772467559,0.00015530894295155999,0.0184900359551294,0.00016645349927828698
63,0.016940089356582,0.00015332379796305896,0.0175847050927206,0.00016053516645046648
64,0.0164637109877132,0.00015182926545825897,0.0167231164851306,0.00015487166809561497
65,0.0161362640214162,0.00014910298684500146,0.0162113566471906,0.00015016048233993897
66,0.0160675530245388,0.00014691058366414047,0.0157133365573822,0.00014397896889675898
67,0.0157573114928182,0.00014519141775005848,0.0149034871398057,0.00013804493450949898
68,0.0157364720165993,0.00014575096287264597,0.014514578131711,0.00013552255920225596
69,0.0155501563732156,0.00014379397288987497,0.0141272430509247,0.000131383457057421
70,0.0154082813653728,0.00014279918293235247,0.0173131935253971,0.00015808592882996547
71,0.0152597645155185,0.0001424016708971265,0.0165908323367252,0.00015378806115876596
72,0.0149687567780107,0.00014051711088656097,0.0158115211764717,0.00014796858787037096
73,0.0145428907250553,0.00013769207677257747,0.0150034189868608,0.00014268823592328446
74,0.0141497177458294,0.00013474074516868799,0.0143614870929336,0.00013723834858151847
75,0.0139452760362013,0.00013338439664251498,0.0139868942946204,0.0001340698162185135
76,0.0135818847453981,0.00013070687928528599,0.0133315078104083,0.00012893015146779897
77,0.0139119090567156,0.00013334241228365697,0.0132356075688466,0.00012780722852426697
78,0.0136589933061792,0.00013254777692099998,0.0127152025561039,0.00012474039130376847
79,0.0136060030899702,0.00013148211623698798,0.0124519102748892,0.00012191264212661098
80,0.0134177281180225,0.00012941245437211797,0.0148196966808715,0.00014066574668723697
81,0.0132244314719276,0.00012801518358326097,0.0141522025707674,0.00013626885979142546
82,0.0128688875827951,0.00012599914942941747,0.013458521702814,0.00013185847571188047
83,0.0126134562228448,0.000125150943507984,0.0129462451024624,0.0001284268929785055
84,0.0123973347730415,0.0001243167274962,0.0125556329987399,0.00012625556990703747
85,0.0120391423494488,0.00012276581358726897,0.0120673779034905,0.00012319439486992647
86,0.0119613362997794,0.00012209923530060747,0.0117528579008239,0.00012040117762703849
87,0.0119078532906862,0.00012133413856306799,0.0114110569852607,0.00011750812235112148
88,0.0119079562650343,0.00012130150202072547,0.0111787545720316,0.00011574025617286798
89,0.0117188724210088,0.00012005388665397898,0.0108672031106324,0.00011334661680708448
90,0.011913887712734,0.00011967665200753498,0.0129978004465249,0.00012782529643830297
91,0.011535372674492,0.00011917834510969347,0.0123253845500019,0.00012530142332007298
92,0.0114369107514447,0.00011713784623357048,0.0119217054409621,0.00012156607343383198
93,0.0113573872321524,0.00011703935197132648,0.0116356419492533,0.00011998217047430698
94,0.0110113215208509,0.00011617020772623898,0.011153258259797,0.00011780138889103498
95,0.0108450548118468,0.00011419019831812047,0.0108726561854606,0.00011449191965849999
96,0.0109450049231731,0.00011549380033493548,0.0107821832883141,0.00011431474468203147
97,0.0108306520833316,0.00011508840098474398,0.0104327157999368,0.00011224952795779647
98,0.0107122710123375,0.00011420263139105698,0.0101398292727108,0.00010978208270266497
99,0.0107544237400387,0.00011468695241290498,0.0100201600436105,0.00010909723118741547

